Finite Horizon Worst-Case Analysis of Linear Time-Varying Systems Applied to Launch Vehicle

This paper presents an approach to compute the worst-case gain of the interconnection of a finite time horizon linear time-variant system and a perturbation. The input/output behavior of the uncertainty is described by integral quadratic constraints (IQCs). A condition for the worst-case gain of such an interconnection can be formulated using dissipation theory as a parameterized Riccati differential equation, which depends on the chosen IQC multiplier. A nonlinear optimization problem is formulated to minimize the upper bound of the worst-case gain over a set of admissible IQC multipliers. This problem can be efficiently solved with a custom-tailored logarithm scaled, adaptive differential evolution algorithm. It provides a fast alternative to similar approaches based on solving semidefinite programs. The algorithm is applied to the worst-case aerodynamic load analysis for an expendable launch vehicle (ELV). The worst-case load of the uncertain ELV is calculated under wind turbulence during the atmospheric ascend and compared to results from nonlinear simulation.

==> figures/E2PPlotFinal_final.csv <==
3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,-0.270257814,0.270257814,-0.219426169,0.219426169,0.008350013,-0.219426169,0.008636039,-0.023421887,-0.041788092
30.1,30.1,30.1,30.1,30.1,30.1,30.1,30.1,30.1,-0.270272412,0.270272412,-0.217595874,0.217595874,-0.007382084,-0.186126587,0.024162368,-0.031426157,-0.038037162
30.2,30.2,30.2,30.2,30.2,30.2,30.2,30.2,30.2,-0.27028701,0.27028701,-0.21576558,0.21576558,-0.015702315,-0.156930603,0.008842602,-0.047399295,-0.004926428
30.3,30.3,30.3,30.3,30.3,30.3,30.3,30.3,30.3,-0.270301608,0.270301608,-0.213935285,0.213935285,-0.026164658,-0.141657368,-0.009452445,-0.060911531,-0.004847061
30.4,30.4,30.4,30.4,30.4,30.4,30.4,30.4,30.4,-0.270316206,0.270316206,-0.21210499,0.21210499,-0.038264746,-0.125265595,-0.021021412,-0.049559861,0.012674139
30.5,30.5,30.5,30.5,30.5,30.5,30.5,30.5,30.5,-0.270330804,0.270330804,-0.210274696,0.210274696,-0.015641421,-0.12473677,-0.029920269,-0.062782874,0
30.6,30.6,30.6,30.6,30.6,30.6,30.6,30.6,30.6,-0.270345402,0.270345402,-0.208444401,0.208444401,0.005551341,-0.131735604,-0.024589948,-0.048201847,-0.009418301
30.7,30.7,30.7,30.7,30.7,30.7,30.7,30.7,30.7,-0.27036,0.27036,-0.206614107,0.206614107,0.01470893,-0.143010843,-0.012212534,-0.031224153,-0.014826543
30.8,30.8,30.8,30.8,30.8,30.8,30.8,30.8,30.8,-0.270374599,0.270374599,-0.204783812,0.204783812,0.059969249,-0.128198395,-0.015656696,0.014567322,-0.01447131
30.9,30.9,30.9,30.9,30.9,30.9,30.9,30.9,30.9,-0.270389197,0.270389197,-0.202953518,0.202953518,0.051400454,-0.115709783,-0.011018351,0.029668135,-0.011542021
31,31,31,31,31,31,31,31,31,-0.270403795,0.270403795,-0.201123223,0.201123223,0.060524882,-0.112069899,0,0.065625953,-0.000770482
31.1,31.1,31.1,31.1,31.1,31.1,31.1,31.1,31.1,-0.270418393,0.270418393,-0.199292928,0.199292928,0.087529664,-0.110047928,-0.000286281,0.059821397,0
31.2,31.2,31.2,31.2,31.2,31.2,31.2,31.2,31.2,-0.270432991,0.270432991,-0.197462634,0.197462634,0.10755318,-0.111252397,0.01104204,0.055850022,-0.005322324
31.3,31.3,31.3,31.3,31.3,31.3,31.3,31.3,31.3,-0.270447589,0.270447589,-0.195632339,0.195632339,0.133760394,-0.08485674,0.015533163,0.063178299,0.001505001
31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,-0.270462187,0.270462187,-0.193802045,0.193802045,0.139085064,-0.098123891,-0.013257028,0.082371638,-0.004082902
31.5,31.5,31.5,31.5,31.5,31.5,31.5,31.5,31.5,-0.270476785,0.270476785,-0.19197175,0.19197175,0.143598118,-0.094129674,-0.024012143,0.089607941,-0.013354252
31.6,31.6,31.6,31.6,31.6,31.6,31.6,31.6,31.6,-0.270491384,0.270491384,-0.190141456,0.190141456,0.129783537,-0.060056951,-0.003976303,0.085665624,-0.011668285
31.7,31.7,31.7,31.7,31.7,31.7,31.7,31.7,31.7,-0.270505982,0.270505982,-0.188311161,0.188311161,0.152621294,-0.071547163,-0.021983467,0.089518168,-0.014934323
31.8,31.8,31.8,31.8,31.8,31.8,31.8,31.8,31.8,-0.27052058,0.27052058,-0.186480866,0.186480866,0.139834901,-0.053866419,-0.004909235,0.081587495,-0.03373121
31.9,31.9,31.9,31.9,31.9,31.9,31.9,31.9,31.9,-0.270535178,0.270535178,-0.184650572,0.184650572,0.140645429,-0.07359146,0.010150926,0.053092957,-0.03521575
32,32,32,32,32,32,32,32,32,-0.270549776,0.270549776,-0.182820277,0.182820277,0.134461966,-0.077008081,0.012782418,0.067100128,-0.044228074
32.1,32.1,32.1,32.1,32.1,32.1,32.1,32.1,32.1,-0.270564374,0.270564374,-0.180989983,0.180989983,0.13881469,-0.085463275,0.011710578,0.051248714,-0.041619388
32.2,32.2,32.2,32.2,32.2,32.2,32.2,32.2,32.2,-0.270578972,0.270578972,-0.179159688,0.179159688,0.155791033,-0.097778192,0.015739217,0.058901981,-0.015046143
32.3,32.3,32.3,32.3,32.3,32.3,32.3,32.3,32.3,-0.27059357,0.27059357,-0.177930115,0.177930115,0.124096686,-0.095358828,0.023920477,0.071054817,-0.03104335
32.4,32.4,32.4,32.4,32.4,32.4,32.4,32.4,32.4,-0.270608169,0.270608169,-0.176700543,0.176700543,0.123526186,-0.071863224,0.030348549,0.077023996,-0.031294269
32.5,32.5,32.5,32.5,32.5,32.5,32.5,32.5,32.5,-0.270622767,0.270622767,-0.17547097,0.17547097,0.106056459,-0.088054427,0.05884466,0.087465121,-0.016114981
32.6,32.6,32.6,32.6,32.6,32.6,32.6,32.6,32.6,-0.270637365,0.270637365,-0.174241397,0.174241397,0.107122908,-0.073154745,0.050050372,0.092075472,-0.012525457
32.7,32.7,32.7,32.7,32.7,32.7,32.7,32.7,32.7,-0.270651963,0.270651963,-0.173011824,0.173011824,0.083024087,-0.044786455,0.055078193,0.09792473,-0.018874234
32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,-0.270666561,0.270666561,-0.171782251,0.171782251,0.064338355,-0.044808523,0.050596571,0.115087404,-0.034074936
32.9,32.9,32.9,32.9,32.9,32.9,32.9,32.9,32.9,-0.270681159,0.270681159,-0.170552679,0.170552679,0.060584834,-0.045721415,0.041035823,0.142314603,-0.022649541
33,33,33,33,33,33,33,33,33,-0.270695757,0.270695757,-0.169323106,0.169323106,0.05241385,-0.036178308,0.004946785,0.113298497,-0.018178222
33.1,33.1,33.1,33.1,33.1,33.1,33.1,33.1,33.1,-0.270710355,0.270710355,-0.168093533,0.168093533,0.03317289,-0.036093624,0.029031785,0.096166561,-0.007408321
33.2,33.2,33.2,33.2,33.2,33.2,33.2,33.2,33.2,-0.270724954,0.270724954,-0.16686396,0.16686396,-0.000910054,-0.040175377,0.003532405,0.068906987,-0.009092108
33.3,33.3,33.3,33.3,33.3,33.3,33.3,33.3,33.3,-0.270739552,0.270739552,-0.165634387,0.165634387,-0.004052683,-0.032505764,-0.022401971,0.046460767,-0.003416729
33.4,33.4,33.4,33.4,33.4,33.4,33.4,33.4,33.4,-0.27075415,0.27075415,-0.164404814,0.164404814,-0.004095412,-0.033596386,-0.026157451,0.017180594,0.001701265
33.5,33.5,33.5,33.5,33.5,33.5,33.5,33.5,33.5,-0.270768748,0.270768748,-0.163175242,0.163175242,-0.02844339,-0.012859069,-0.023041731,0.022507643,0.010865763
33.6,33.6,33.6,33.6,33.6,33.6,33.6,33.6,33.6,-0.270783346,0.270783346,-0.161945669,0.161945669,-0.025613683,-0.016380836,-0.014904041,0.000800398,-0.002441167
33.7,33.7,33.7,33.7,33.7,33.7,33.7,33.7,33.7,-0.270797944,0.270797944,-0.160716096,0.160716096,-0.019858266,-0.019486046,-0.010379068,0.016508904,-0.004049082
33.8,33.8,33.8,33.8,33.8,33.8,33.8,33.8,33.8,-0.270812542,0.270812542,-0.159486523,0.159486523,-0.024874915,0.005441179,0.004795408,0.021670063,-0.00514956
33.9,33.9,33.9,33.9,33.9,33.9,33.9,33.9,33.9,-0.27082714,0.27082714,-0.15825695,0.15825695,-0.024858189,0.004751101,0.01169896,0.025088763,-0.040102875
34,34,34,34,34,34,34,34,34,-0.270841739,0.270841739,-0.157027378,0.157027378,-0.023821062,0.039182126,0.02444067,0.03757545,-0.03430396
34.1,34.1,34.1,34.1,34.1,34.1,34.1,34.1,34.1,-0.270856337,0.270856337,-0.155797805,0.155797805,-0.009364749,0.034893958,0.040987481,0.02689196,-0.04646538
34.2,34.2,34.2,34.2,34.2,34.2,34.2,34.2,34.2,-0.270870935,0.270870935,-0.154568232,0.154568232,-0.01555113,0.038788788,0.045248238,0.026645601,-0.050649903
34.3,34.3,34.3,34.3,34.3,34.3,34.3,34.3,34.3,-0.270885533,0.270885533,-0.153338659,0.153338659,-0.008389815,0.056557013,0.04205027,0.021207249,-0.028807245
34.4,34.4,34.4,34.4,34.4,34.4,34.4,34.4,34.4,-0.270900131,0.270900131,-0.152109086,0.152109086,0,0.052074469,0.073477853,0.031598985,-0.048332178
34.5,34.5,34.5,34.5,34.5,34.5,34.5,34.5,34.5,-0.270914729,0.270914729,-0.150879513,0.150879513,0.011798446,0.050753262,0.083946804,0.015871665,-0.050195998
34.6,34.6,34.6,34.6,34.6,34.6,34.6,34.6,34.6,-0.270929327,0.270929327,-0.149649941,0.149649941,0.010025047,0.04499327,0.100488113,0.018764055,-0.052454301
34.7,34.7,34.7,34.7,34.7,34.7,34.7,34.7,34.7,-0.270943925,0.270943925,-0.148420368,0.148420368,0.033639271,0.010591579,0.111911147,0.017483259,-0.033870951
34.8,34.8,34.8,34.8,34.8,34.8,34.8,34.8,34.8,-0.270958524,0.270958524,-0.147190795,0.147190795,0.030017547,0.041859565,0.10008352,0.039920544,-0.02869057
34.9,34.9,34.9,34.9,34.9,34.9,34.9,34.9,34.9,-0.270973122,0.270973122,-0.145961222,0.145961222,0.016911746,0.026297973,0.098712819,0.033519559,-0.04093175
35,35,35,35,35,35,35,35,35,-0.27098772,0.27098772,-0.144731649,0.144731649,0.035125558,0.012327937,0.125853608,0.026413363,-0.041799485
35.1,35.1,35.1,35.1,35.1,35.1,35.1,35.1,35.1,-0.269253565,0.269253565,-0.144041232,0.144041232,0.011598966,0.031282671,0.113309879,0.008835609,-0.037012826
35.2,35.2,35.2,35.2,35.2,35.2,35.2,35.2,35.2,-0.26751941,0.26751941,-0.143350814,0.143350814,0.000518082,0.005663168,0.112884819,0.005961845,-0.011600143
35.3,35.3,35.3,35.3,35.3,35.3,35.3,35.3,35.3,-0.265785255,0.265785255,-0.142660397,0.142660397,0,-0.000497547,0.094253673,0.003969607,-0.013464955
35.4,35.4,35.4,35.4,35.4,35.4,35.4,35.4,35.4,-0.2640511,0.2640511,-0.141969979,0.141969979,0,-0.009192433,0.107835826,0.007026716,-0.045263843
35.5,35.5,35.5,35.5,35.5,35.5,35.5,35.5,35.5,-0.262316945,0.262316945,-0.141279561,0.141279561,0,-0.024727536,0.11529024,-0.003314603,-0.003403742
35.6,35.6,35.6,35.6,35.6,35.6,35.6,35.6,35.6,-0.26058279,0.26058279,-0.140589144,0.140589144,-0.011464114,0.001687736,0.100917066,-0.025538892,0.0017284
35.7,35.7,35.7,35.7,35.7,35.7,35.7,35.7,35.7,-0.258848635,0.258848635,-0.139898726,0.139898726,-0.024781166,-0.006428495,0.083459557,-0.022929582,0.000139178
35.8,35.8,35.8,35.8,35.8,35.8,35.8,35.8,35.8,-0.25711448,0.25711448,-0.139208309,0.139208309,-0.015081668,-0.013062952,0.066424051,-0.035654158,0.012628033
35.9,35.9,35.9,35.9,35.9,35.9,35.9,35.9,35.9,-0.255380325,0.255380325,-0.138517891,0.138517891,-0.001982217,-0.011136265,0.068026666,-0.03460811,0.022966294
36,36,36,36,36,36,36,36,36,-0.25364617,0.25364617,-0.137827473,0.137827473,-0.008976464,-0.027081952,0.06946539,-0.031399719,0.03158271
36.1,36.1,36.1,36.1,36.1,36.1,36.1,36.1,36.1,-0.251912015,0.251912015,-0.137137056,0.137137056,-0.008905001,-0.050761671,0.067397397,-0.026977812,0.028863069
36.2,36.2,36.2,36.2,36.2,36.2,36.2,36.2,36.2,-0.25017786,0.25017786,-0.136446638,0.136446638,-0.017827864,-0.053891923,0.050448494,-0.025746507,-0.000291165
36.3,36.3,36.3,36.3,36.3,36.3,36.3,36.3,36.3,-0.248443705,0.248443705,-0.135756221,0.135756221,-0.010125727,-0.02613815,0.029466939,-0.035362021,0
36.4,36.4,36.4,36.4,36.4,36.4,36.4,36.4,36.4,-0.24670955,0.24670955,-0.135065803,0.135065803,-0.019362773,-0.052468116,0.018764329,-0.035129934,-0.024943871
36.5,36.5,36.5,36.5,36.5,36.5,36.5,36.5,36.5,-0.244975395,0.244975395,-0.134375385,0.134375385,0,-0.047642196,0.008463076,-0.031671493,-0.036383406
36.6,36.6,36.6,36.6,36.6,36.6,36.6,36.6,36.6,-0.24324124,0.24324124,-0.133684968,0.133684968,-0.001318292,-0.060350726,-0.008037008,-0.026268925,-0.04885278
36.7,36.7,36.7,36.7,36.7,36.7,36.7,36.7,36.7,-0.241507085,0.241507085,-0.13299455,0.13299455,-0.010711134,-0.044893653,-0.013105717,-0.022252734,-0.037507414
36.8,36.8,36.8,36.8,36.8,36.8,36.8,36.8,36.8,-0.23977293,0.23977293,-0.132304133,0.132304133,-0.00599213,-0.038297899,-0.01147153,-0.010637784,-0.058265181
36.9,36.9,36.9,36.9,36.9,36.9,36.9,36.9,36.9,-0.238038775,0.238038775,-0.131613715,0.131613715,-0.019521129,-0.022110435,-0.012964729,-3.88E-16,-0.073979171
37,37,37,37,37,37,37,37,37,-0.23630462,0.23630462,-0.130923297,0.130923297,-0.003852373,-0.014270923,0.002220334,-0.009011323,-0.06720843
37.1,37.1,37.1,37.1,37.1,37.1,37.1,37.1,37.1,-0.234570465,0.234570465,-0.13023288,0.13023288,0,-0.002983684,0,-0.018592222,-0.073795467
37.2,37.2,37.2,37.2,37.2,37.2,37.2,37.2,37.2,-0.23283631,0.23283631,-0.129542462,0.129542462,0.012866424,-0.009616715,-0.012305058,-0.01026323,-0.083255739
37.3,37.3,37.3,37.3,37.3,37.3,37.3,37.3,37.3,-0.231102155,0.231102155,-0.128852045,0.128852045,0.021326095,0.011430307,-0.011017433,-0.031759229,-0.08473708
37.4,37.4,37.4,37.4,37.4,37.4,37.4,37.4,37.4,-0.229368,0.229368,-0.128161627,0.128161627,0.020460601,0.001421412,-0.011003743,-0.029898739,-0.062080392
37.5,37.5,37.5,37.5,37.5,37.5,37.5,37.5,37.5,-0.227633846,0.227633846,-0.127471209,0.127471209,0.004405043,0.021741547,-0.01995748,-0.022196248,-0.060838198
37.6,37.6,37.6,37.6,37.6,37.6,37.6,37.6,37.6,-0.225899691,0.225899691,-0.126780792,0.126780792,0.002129502,0.03001389,-0.004903718,-0.016743454,-0.060804926
37.7,37.7,37.7,37.7,37.7,37.7,37.7,37.7,37.7,-0.224165536,0.224165536,-0.126090374,0.126090374,0.010079695,0.025768104,-0.004718194,-0.019969728,-0.043999616
37.8,37.8,37.8,37.8,37.8,37.8,37.8,37.8,37.8,-0.222431381,0.222431381,-0.125399957,0.125399957,0.018524208,0.022690653,-0.008758039,-0.008328089,-0.03552372
37.9,37.9,37.9,37.9,37.9,37.9,37.9,37.9,37.9,-0.220697226,0.220697226,-0.124709539,0.124709539,0.008023982,0.016701557,-0.010575174,-0.020171222,-0.03192714
38,38,38,38,38,38,38,38,38,-0.218963071,0.218963071,-0.124019121,0.124019121,-0.004986853,0.017747832,-0.008878067,-0.00940637,0.006993887
38.1,38.1,38.1,38.1,38.1,38.1,38.1,38.1,38.1,-0.217228916,0.217228916,-0.123328704,0.123328704,-0.010690569,-0.02467109,0.001552771,-0.010602352,0.02315557
38.2,38.2,38.2,38.2,38.2,38.2,38.2,38.2,38.2,-0.215494761,0.215494761,-0.122638286,0.122638286,-0.021773516,-0.033252153,0.010233193,-0.005437396,0.040694638
38.3,38.3,38.3,38.3,38.3,38.3,38.3,38.3,38.3,-0.213760606,0.213760606,-0.121947869,0.121947869,-0.015109876,-0.009858369,0,-0.024565675,0.068495958
38.4,38.4,38.4,38.4,38.4,38.4,38.4,38.4,38.4,-0.212026451,0.212026451,-0.121257451,0.121257451,-0.014981848,-0.027450151,0.000192649,-0.020286419,0.074518891
38.5,38.5,38.5,38.5,38.5,38.5,38.5,38.5,38.5,-0.210292296,0.210292296,-0.120567033,0.120567033,-0.023744235,0.005147211,-0.000117705,-0.020112283,0.091303825
38.6,38.6,38.6,38.6,38.6,38.6,38.6,38.6,38.6,-0.208558141,0.208558141,-0.119876616,0.119876616,-0.015960116,-0.0111762,-0.00969876,-0.042432279,0.079967745
38.7,38.7,38.7,38.7,38.7,38.7,38.7,38.7,38.7,-0.206823986,0.206823986,-0.119186198,0.119186198,-0.009893012,0.003536326,-0.007409491,-0.044594659,0.086231591
38.8,38.8,38.8,38.8,38.8,38.8,38.8,38.8,38.8,-0.205089831,0.205089831,-0.118495781,0.118495781,0.003146527,0.009509815,-0.020570444,-0.043807854,0.077799945
38.9,38.9,38.9,38.9,38.9,38.9,38.9,38.9,38.9,-0.203355676,0.203355676,-0.117805363,0.117805363,0.004978846,-0.021292765,-0.007720466,-0.04075853,8.34E-02
39,39,39,39,39,39,39,39,39,-0.201621521,0.201621521,-0.117114945,0.117114945,-0.006532112,0,-0.013090351,-0.047837179,0.056391329
39.1,39.1,39.1,39.1,39.1,39.1,39.1,39.1,39.1,-0.199887366,0.199887366,-0.116424528,0.116424528,-0.00237782,0,-0.009370539,-0.063130892,0.042733421
39.2,39.2,39.2,39.2,39.2,39.2,39.2,39.2,39.2,-0.198153211,0.198153211,-0.11573411,0.11573411,-0.022618858,0,-0.003891534,-0.042901464,0.021722776
39.3,39.3,39.3,39.3,39.3,39.3,39.3,39.3,39.3,-0.196419056,0.196419056,-0.115043693,0.115043693,-0.024621543,-0.021742569,-0.004562658,-0.039400798,0.026528607
39.4,39.4,39.4,39.4,39.4,39.4,39.4,39.4,39.4,-0.194684901,0.194684901,-0.114353275,0.114353275,-0.026416538,-0.02894657,-0.011626043,-0.054580717,0.027761349
39.5,39.5,39.5,39.5,39.5,39.5,39.5,39.5,39.5,-0.192950746,0.192950746,-0.113662858,0.113662858,-0.012637697,-0.011644881,-0.005695831,-0.074450964,0.020759682
39.6,39.6,39.6,39.6,39.6,39.6,39.6,39.6,39.6,-0.191216591,0.191216591,-0.11297244,0.11297244,-0.017535246,0.000391834,-0.009709775,-0.071005044,0.018811599
39.7,39.7,39.7,39.7,39.7,39.7,39.7,39.7,39.7,-0.189482436,0.189482436,-0.112282022,0.112282022,-0.030768134,0.032515851,-0.010198664,-0.060395972,0.018699817
39.8,39.8,39.8,39.8,39.8,39.8,39.8,39.8,39.8,-0.187748281,0.187748281,-0.111591605,0.111591605,-0.020466471,0.033885895,0.000954271,-0.062462858,0.027033909
39.9,39.9,39.9,39.9,39.9,39.9,39.9,39.9,39.9,-0.186014126,0.186014126,-0.110901187,0.110901187,-0.006129725,0.029315054,0,-0.074096908,0.027812494
40,40,40,40,40,40,40,40,40,-0.184279971,0.184279971,-0.11021077,0.11021077,0.001004708,0.045976249,-0.005594639,-0.095835452,0.02360792
40.1,40.1,40.1,40.1,40.1,40.1,40.1,40.1,40.1,-0.182493982,0.182493982,-0.108724039,0.108724039,0.000134309,0.055167785,-0.009763529,-0.085276978,0.010261008
40.2,40.2,40.2,40.2,40.2,40.2,40.2,40.2,40.2,-0.180707993,0.180707993,-0.107237308,0.107237308,0.004545793,0.052449459,-0.013793084,-0.076327803,0.011598138
40.3,40.3,40.3,40.3,40.3,40.3,40.3,40.3,40.3,-0.178922003,0.178922003,-0.105750578,0.105750578,0.006727611,0.062098856,-0.015436193,-0.090769856,0.004506872
40.4,40.4,40.4,40.4,40.4,40.4,40.4,40.4,40.4,-0.177136014,0.177136014,-0.104263847,0.104263847,0.012497871,0.063059769,-0.007790797,-0.081039029,2.24E-02
40.5,40.5,40.5,40.5,40.5,40.5,40.5,40.5,40.5,-0.175350025,0.175350025,-0.102777116,0.102777116,0.008890058,0.061518147,0.008763337,-0.075930034,0.011250591
40.6,40.6,40.6,40.6,40.6,40.6,40.6,40.6,40.6,-0.173564036,0.173564036,-0.101290386,0.101290386,0.022756749,0.066571438,0.005332011,-0.066658008,0.002041415
40.7,40.7,40.7,40.7,40.7,40.7,40.7,40.7,40.7,-0.171778046,0.171778046,-0.099803655,0.099803655,0.02093693,0.062380122,0.005619281,-0.059609403,-0.007102292
40.8,40.8,40.8,40.8,40.8,40.8,40.8,40.8,40.8,-0.169992057,0.169992057,-0.098316925,0.098316925,0.015907922,0.082406674,-0.003259487,-0.060207067,-0.008088393
40.9,40.9,40.9,40.9,40.9,40.9,40.9,40.9,40.9,-0.168206068,0.168206068,-0.096830194,0.096830194,0.020563465,0.070738419,-0.005022036,-0.061342492,-0.005339564
41,41,41,41,41,41,41,41,41,-0.166420078,0.166420078,-0.095343463,0.095343463,0.011493636,0.057676257,-0.014074591,-0.050471407,-0.002073012
41.1,41.1,41.1,41.1,41.1,41.1,41.1,41.1,41.1,-0.164634089,0.164634089,-0.093856733,0.093856733,-0.000369644,0.049901872,-0.026160529,-0.051261332,-0.005579296
41.2,41.2,41.2,41.2,41.2,41.2,41.2,41.2,41.2,-0.1628481,0.1628481,-0.092370002,0.092370002,0.001979153,0.03995189,-0.018187454,-0.052239971,-0.014807449
41.3,41.3,41.3,41.3,41.3,41.3,41.3,41.3,41.3,-0.161062111,0.161062111,-0.090883271,0.090883271,-0.005505459,0.03819684,-0.024442919,-0.052625255,-0.023299877
41.4,41.4,41.4,41.4,41.4,41.4,41.4,41.4,41.4,-0.159276121,0.159276121,-0.089396541,0.089396541,-0.008304655,0.039037325,-0.028960147,-0.054959842,-0.020712858
41.5,41.5,41.5,41.5,41.5,41.5,41.5,41.5,41.5,-0.157490132,0.157490132,-0.08790981,0.08790981,-0.005545047,0.025748833,-0.01157046,-0.053563649,-0.017748532
41.6,41.6,41.6,41.6,41.6,41.6,41.6,41.6,41.6,-0.155704143,0.155704143,-0.08642308,0.08642308,-0.002606225,0.023906497,-0.013707028,-0.056236435,-0.028270479
41.7,41.7,41.7,41.7,41.7,41.7,41.7,41.7,41.7,-0.153918153,0.153918153,-0.084936349,0.084936349,-0.005221423,0.036571789,-0.027954261,-0.048430653,-0.029960895
41.8,41.8,41.8,41.8,41.8,41.8,41.8,41.8,41.8,-0.152132164,0.152132164,-0.083449618,0.083449618,-0.01074486,0.027340091,-0.020716604,-0.045882604,-0.020777129
41.9,41.9,41.9,41.9,41.9,41.9,41.9,41.9,41.9,-0.150346175,0.150346175,-0.081962888,0.081962888,-0.011592187,0.022057728,-0.021169522,-0.046677819,-0.017542909
42,42,42,42,42,42,42,42,42,-0.148560186,0.148560186,-0.080476157,0.080476157,-0.01432078,0.019366275,-0.019762393,-0.044169377,-0.015834769
42.1,42.1,42.1,42.1,42.1,42.1,42.1,42.1,42.1,-0.146774196,0.146774196,-0.078989426,0.078989426,0,0.017384482,-0.014070883,-0.03868928,-0.011187054
42.2,42.2,42.2,42.2,42.2,42.2,42.2,42.2,42.2,-0.144988207,0.144988207,-0.077502696,0.077502696,-0.001896215,0.001721569,-0.007607684,-0.026446296,-0.007755405
42.3,42.3,42.3,42.3,42.3,42.3,42.3,42.3,42.3,-0.143202218,0.143202218,-0.076015965,0.076015965,0.000442703,0.007571286,-0.013285324,-0.021666593,-0.004019959
42.4,42.4,42.4,42.4,42.4,42.4,42.4,42.4,42.4,-0.141416229,0.141416229,-0.074529235,0.074529235,0.005637711,0.014768869,-0.014379343,-0.013227649,-0.003366784
42.5,42.5,42.5,42.5,42.5,42.5,42.5,42.5,42.5,-0.139630239,0.139630239,-0.073042504,0.073042504,0.003583439,0.018331641,-0.000391906,-0.015280166,-0.007057447
42.6,42.6,42.6,42.6,42.6,42.6,42.6,42.6,42.6,-0.13784425,0.13784425,-0.071555773,0.071555773,0.011758767,0.019649519,-0.001160086,-0.007225027,0.001119061
42.7,42.7,42.7,42.7,42.7,42.7,42.7,42.7,42.7,-0.136058261,0.136058261,-0.070069043,0.070069043,9.59E-03,0.006075465,0.000673395,-0.012363223,0.015688211
42.8,42.8,42.8,42.8,42.8,42.8,42.8,42.8,42.8,-0.134272271,0.134272271,-0.068582312,0.068582312,0.010194884,0.012826517,0.00633807,-0.014903165,0.024223091
42.9,42.9,42.9,42.9,42.9,42.9,42.9,42.9,42.9,-0.132486282,0.132486282,-0.067095581,0.067095581,0.019489293,1.53E-16,0,-0.010049017,0.023504403
43,43,43,43,43,43,43,43,43,-0.130700293,0.130700293,-0.065608851,0.065608851,0.01631466,-0.001106368,-0.001947055,-0.014761286,0.021368017
43.1,43.1,43.1,43.1,43.1,43.1,43.1,43.1,43.1,-0.128914304,0.128914304,-0.06412212,0.06412212,0.011773976,-0.003001482,-0.01050503,-0.010190354,0.024355559
43.2,43.2,43.2,43.2,43.2,43.2,43.2,43.2,43.2,-0.127128314,0.127128314,-0.06263539,0.06263539,0.010059886,-0.003688646,-0.013132367,-0.008389486,0.024266784
43.3,43.3,43.3,43.3,43.3,43.3,43.3,43.3,43.3,-0.125342325,0.125342325,-0.061148659,0.061148659,0.006243986,-0.004149381,-0.019375259,-0.009709296,0.016900716
43.4,43.4,43.4,43.4,43.4,43.4,43.4,43.4,43.4,-0.123556336,0.123556336,-0.059661928,0.059661928,0.005377984,-0.00351753,-0.016297022,-0.009910697,0.014624667
43.5,43.5,43.5,43.5,43.5,43.5,43.5,43.5,43.5,-0.121770346,0.121770346,-0.058175198,0.058175198,0.01257411,-0.008430021,-0.013970847,-0.00873819,0.021412366
43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,-0.119984357,0.119984357,-0.056688467,0.056688467,0.010575434,-7.43E-03,-0.01103401,-0.003151914,0.025130437
43.7,43.7,43.7,43.7,43.7,43.7,43.7,43.7,43.7,-0.118198368,0.118198368,-0.055201737,0.055201737,0.008074179,0,-0.011100644,-0.003847317,0.023131202
43.8,43.8,43.8,43.8,43.8,43.8,43.8,43.8,43.8,-0.116412379,0.116412379,-0.053715006,0.053715006,0.001287695,0.006365028,-0.012946511,-0.00354342,0.023088587
43.9,43.9,43.9,43.9,43.9,43.9,43.9,43.9,43.9,-0.114626389,0.114626389,-0.052228275,0.052228275,-4.92E-05,0.006815572,-0.023982968,0,0.01830706
44,44,44,44,44,44,44,44,44,-0.1128404,0.1128404,-0.050741545,0.050741545,-0.004000754,0.012252677,-0.012045343,0.002318067,0.023405209
44.1,44.1,44.1,44.1,44.1,44.1,44.1,44.1,44.1,-0.111054411,0.111054411,-0.049254814,0.049254814,-0.009334034,0.020677455,-0.009457118,0,0.025255608
44.2,44.2,44.2,44.2,44.2,44.2,44.2,44.2,44.2,-0.109268421,0.109268421,-0.047768083,0.047768083,-0.010824198,0.011244822,-0.007817546,0.000411014,0.019296345
44.3,44.3,44.3,44.3,44.3,44.3,44.3,44.3,44.3,-0.107482432,0.107482432,-0.046281353,0.046281353,-0.004378271,0.016829325,-0.004301528,-0.002025173,0.020575982
44.4,44.4,44.4,44.4,44.4,44.4,44.4,44.4,44.4,-0.105696443,0.105696443,-0.044794622,0.044794622,-0.00964822,0.008746053,-0.006630162,-0.001417014,0.025512285
44.5,44.5,44.5,44.5,44.5,44.5,44.5,44.5,44.5,-0.103910454,0.103910454,-0.043307892,0.043307892,-0.003811662,-5.05E-03,-0.002040534,0.000590409,0.025572676
44.6,44.6,44.6,44.6,44.6,44.6,44.6,44.6,44.6,-0.102124464,0.102124464,-0.041821161,0.041821161,-0.00364518,-0.000667857,0,0.001465307,0.022575131
44.7,44.7,44.7,44.7,44.7,44.7,44.7,44.7,44.7,-0.100338475,0.100338475,-0.04033443,0.04033443,0,-0.004236034,0,-9.73E-05,0.018584871
44.8,44.8,44.8,44.8,44.8,44.8,44.8,44.8,44.8,-0.098552486,0.098552486,-0.0388477,0.0388477,-0.002175346,-0.008991952,0.001942789,-0.003038208,0.013610879
44.9,44.9,44.9,44.9,44.9,44.9,44.9,44.9,44.9,-0.096766497,0.096766497,-0.037360969,0.037360969,0.001055545,-0.001730246,0,-0.009990105,0.020901677
45,45,45,45,45,45,45,45,45,-0.094980507,0.094980507,-0.035874238,0.035874238,0.00340447,-0.003634468,-0.000793094,-0.004421042,0.023898945
45.1,45.1,45.1,45.1,45.1,45.1,45.1,45.1,45.1,-0.0945067,0.0945067,-0.034387508,0.034387508,0.001617693,0.003168348,-0.000244885,-0.002146759,0.026221227
45.2,45.2,45.2,45.2,45.2,45.2,45.2,45.2,45.2,-0.094032892,0.094032892,-0.032900777,0.032900777,0.001677449,0.008214414,-0.000877536,-0.000135316,0.028609371
45.3,45.3,45.3,45.3,45.3,45.3,45.3,45.3,45.3,-0.093559084,0.093559084,-0.032613988,0.032613988,0,0.001914938,-0.001637003,-0.002343017,0.02493766
45.4,45.4,45.4,45.4,45.4,45.4,45.4,45.4,45.4,-0.093085277,0.093085277,-0.032327199,0.032327199,-4.57E-04,0.004547754,-2.86E-17,0,0.022172239
45.5,45.5,45.5,45.5,45.5,45.5,45.5,45.5,45.5,-0.092611469,0.092611469,-0.032040411,0.032040411,-0.000343799,0.004005114,0,0,0.021271488
45.6,45.6,45.6,45.6,45.6,45.6,45.6,45.6,45.6,-0.092137661,0.092137661,-0.031753622,0.031753622,0,0.006025265,0,0.001668246,0.021994456
45.7,45.7,45.7,45.7,45.7,45.7,45.7,45.7,45.7,-0.091663854,0.091663854,-0.031466833,0.031466833,0,0.00326624,0,0.003028656,0.021311266
45.8,45.8,45.8,45.8,45.8,45.8,45.8,45.8,45.8,-0.091190046,0.091190046,-0.031180044,0.031180044,0,0.002432294,-0.003041113,0.003749527,0.025084955
45.9,45.9,45.9,45.9,45.9,45.9,45.9,45.9,45.9,-0.090716238,0.090716238,-0.030893255,0.030893255,0,1.07E-16,-7.75E-17,0.003281947,0.023369738
46,46,46,46,46,46,46,46,46,-0.090242431,0.090242431,-0.030606466,0.030606466,-0.000366702,0.008615361,0,0.000121186,0.021798057
46.1,46.1,46.1,46.1,46.1,46.1,46.1,46.1,46.1,-0.089768623,0.089768623,-0.030319677,0.030319677,0,0.014681505,0.00104305,0.00342042,0.01727779
46.2,46.2,46.2,46.2,46.2,46.2,46.2,46.2,46.2,-0.089294815,0.089294815,-0.030032888,0.030032888,0,0.019593761,-0.000486815,0,0.014537258
46.3,46.3,46.3,46.3,46.3,46.3,46.3,46.3,46.3,-0.088821008,0.088821008,-0.0297461,0.0297461,-0.000311392,0.009907516,0,0.002035467,0.011034557
46.4,46.4,46.4,46.4,46.4,46.4,46.4,46.4,46.4,-0.0883472,0.0883472,-0.029459311,0.029459311,-0.001191735,0.008002295,0,0.001370447,0.008089785
46.5,46.5,46.5,46.5,46.5,46.5,46.5,46.5,46.5,-0.087873393,0.087873393,-0.029172522,0.029172522,0,0,0,0,0.004944083
46.6,46.6,46.6,46.6,46.6,46.6,46.6,46.6,46.6,-0.087399585,0.087399585,-0.028885733,0.028885733,0,0,-0.000455622,0,0.003099211
46.7,46.7,46.7,46.7,46.7,46.7,46.7,46.7,46.7,-0.086925777,0.086925777,-0.028598944,0.028598944,0,-0.003289611,-0.000298295,0.000816981,0.001537586
46.8,46.8,46.8,46.8,46.8,46.8,46.8,46.8,46.8,-0.08645197,0.08645197,-0.028312155,0.028312155,0,0,-0.00159059,0.003447352,0.001980139
46.9,46.9,46.9,46.9,46.9,46.9,46.9,46.9,46.9,-0.085978162,0.085978162,-0.028025366,0.028025366,0,-0.003750961,-0.002338754,0.002597506,0.003412349
47,47,47,47,47,47,47,47,47,-0.085504354,0.085504354,-0.027738578,0.027738578,-0.000351858,5.36E-05,-0.000141185,0.001239996,0.003299778
47.1,47.1,47.1,47.1,47.1,47.1,47.1,47.1,47.1,-0.085030547,0.085030547,-0.027451789,0.027451789,0,0,-9.33E-05,0,0.004599554
47.2,47.2,47.2,47.2,47.2,47.2,47.2,47.2,47.2,-0.084556739,0.084556739,-0.027165,0.027165,0,-0.001625377,-0.001276932,0,0.004684491
47.3,47.3,47.3,47.3,47.3,47.3,47.3,47.3,47.3,-0.084082931,0.084082931,-0.026878211,0.026878211,0,0.000227129,0,0,0.00464179
47.4,47.4,47.4,47.4,47.4,47.4,47.4,47.4,47.4,-0.083609124,0.083609124,-0.026591422,0.026591422,0,0.001830633,0,0,0.007109099
47.5,47.5,47.5,47.5,47.5,47.5,47.5,47.5,47.5,-0.083135316,0.083135316,-0.026304633,0.026304633,0,0.010879495,0,-0.001099447,0.006346751
47.6,47.6,47.6,47.6,47.6,47.6,47.6,47.6,47.6,-0.082661508,0.082661508,-0.026017844,0.026017844,0.00024747,0.012676077,0,-5.29E-03,0.006252767
47.7,47.7,47.7,47.7,47.7,47.7,47.7,47.7,47.7,-0.082187701,0.082187701,-0.025731055,0.025731055,0.001332889,0.015597175,0,-0.00436679,0.005371133
47.8,47.8,47.8,47.8,47.8,47.8,47.8,47.8,47.8,-0.081713893,0.081713893,-0.025444267,0.025444267,0.000344224,0.020443465,0,-0.004638951,0.005628923
47.9,47.9,47.9,47.9,47.9,47.9,47.9,47.9,47.9,-0.081240085,0.081240085,-0.025157478,0.025157478,0,0.011682756,0,-0.004508392,0.00464657
48,48,48,48,48,48,48,48,48,-0.080766278,0.080766278,-0.024870689,0.024870689,0,0.008511018,0,-0.006475058,0.005639143
48.1,48.1,48.1,48.1,48.1,48.1,48.1,48.1,48.1,-0.08029247,0.08029247,-0.0245839,0.0245839,0,0.007818928,-0.001263035,-0.006930464,0.00698066
48.2,48.2,48.2,48.2,48.2,48.2,48.2,48.2,48.2,-0.079818663,0.079818663,-0.024297111,0.024297111,0,0.009087146,-0.000839321,-0.007121206,0.005983377
48.3,48.3,48.3,48.3,48.3,48.3,48.3,48.3,48.3,-0.079344855,0.079344855,-0.024010322,0.024010322,0,0.001752302,-0.002802445,-6.86E-03,0.007412923
48.4,48.4,48.4,48.4,48.4,48.4,48.4,48.4,48.4,-0.078871047,0.078871047,-0.023723533,0.023723533,0,0.003032033,-0.003599056,-0.007029238,0.008787931
48.5,48.5,48.5,48.5,48.5,48.5,48.5,48.5,48.5,-0.07839724,0.07839724,-0.023436744,0.023436744,0,0.003186942,-0.003622814,-0.006098605,0.008630855
48.6,48.6,48.6,48.6,48.6,48.6,48.6,48.6,48.6,-0.077923432,0.077923432,-0.023149956,0.023149956,0,0.003139401,-0.005011719,-0.006093664,0.010970515
48.7,48.7,48.7,48.7,48.7,48.7,48.7,48.7,48.7,-0.077449624,0.077449624,-0.022863167,0.022863167,-0.001844667,0.005154326,-0.005061222,-0.007301836,0.010987763
48.8,48.8,48.8,48.8,48.8,48.8,48.8,48.8,48.8,-0.076975817,0.076975817,-0.022576378,0.022576378,-0.002001681,0.009766413,-0.002820525,-7.08E-03,0.012811407
48.9,48.9,48.9,48.9,48.9,48.9,48.9,48.9,48.9,-0.076502009,0.076502009,-0.022289589,0.022289589,-0.002339084,0.009947715,-0.003184781,-0.00382069,0.013667611
49,49,49,49,49,49,49,49,49,-0.076028201,0.076028201,-0.0220028,0.0220028,-0.000932691,0.014326936,-0.000833494,-0.004871865,0.012354296
49.1,49.1,49.1,49.1,49.1,49.1,49.1,49.1,49.1,-0.075554394,0.075554394,-0.021716011,0.021716011,-0.001184108,0.019324567,-0.000868184,-0.005834925,0.01213349
49.2,49.2,49.2,49.2,49.2,49.2,49.2,49.2,49.2,-0.075080586,0.075080586,-0.021429222,0.021429222,-6.17E-06,0.021199122,0,-0.006037211,0.011194848
49.3,49.3,49.3,49.3,49.3,49.3,49.3,49.3,49.3,-0.074606778,0.074606778,-0.021142433,0.021142433,0,0.019491705,0,-0.006723005,0.009702675
49.4,49.4,49.4,49.4,49.4,49.4,49.4,49.4,49.4,-0.074132971,0.074132971,-0.020855645,0.020855645,0.00E+00,0.017434712,0,-0.006712218,0.00940302
49.5,49.5,49.5,49.5,49.5,49.5,49.5,49.5,49.5,-0.073659163,0.073659163,-0.020568856,0.020568856,0,0.020093419,0,-0.006218367,0.009923744
49.6,49.6,49.6,49.6,49.6,49.6,49.6,49.6,49.6,-0.073185355,0.073185355,-0.020282067,0.020282067,-0.000494159,0.019627614,0,-0.005150472,0.009423445
49.7,49.7,49.7,49.7,49.7,49.7,49.7,49.7,49.7,-0.072711548,0.072711548,-0.019995278,0.019995278,0,0.020214881,0,-0.006187068,0.007903967
49.8,49.8,49.8,49.8,49.8,49.8,49.8,49.8,49.8,-0.07223774,0.07223774,-0.019708489,0.019708489,0,0.018884206,0,-0.006100317,0.007140985
49.9,49.9,49.9,49.9,49.9,49.9,49.9,49.9,49.9,-0.071763933,0.071763933,-0.0194217,0.0194217,0,0.016273821,0,-0.004404503,7.53E-03
50,50,50,50,50,50,50,50,50,-0.071290125,0.071290125,-0.019134911,0.019134911,0,0.017345482,0,-3.83E-03,0.007754726
50.1,50.1,50.1,50.1,50.1,50.1,50.1,50.1,50.1,-0.071233346,0.071233346,-0.018848122,0.018848122,0.00E+00,0.016950943,0.00E+00,-0.003158513,0.007951536
50.2,50.2,50.2,50.2,50.2,50.2,50.2,50.2,50.2,-0.071176568,0.071176568,-0.018561334,0.018561334,0,0.015366093,-0.000290577,-0.003129397,0.008688708
50.3,50.3,50.3,50.3,50.3,50.3,50.3,50.3,50.3,-0.071119789,0.071119789,-0.018274545,0.018274545,0.000164395,0.015374412,0,-2.57E-03,0.008075187
50.4,50.4,50.4,50.4,50.4,50.4,50.4,50.4,50.4,-0.07106301,0.07106301,-0.017987756,0.017987756,0,0.014410288,0,-0.002118042,0.00700672
50.5,50.5,50.5,50.5,50.5,50.5,50.5,50.5,50.5,-0.071006232,0.071006232,-0.017700967,0.017700967,0,0.014500562,0,-0.001798358,0.008424961
50.6,50.6,50.6,50.6,50.6,50.6,50.6,50.6,50.6,-0.070949453,0.070949453,-0.017414178,0.017414178,0,0.013005164,0,-0.002075131,0.007914035
50.7,50.7,50.7,50.7,50.7,50.7,50.7,50.7,50.7,-0.070892674,0.070892674,-0.017127389,0.017127389,0,0.012594191,0,-0.00233,0.007856504
50.8,50.8,50.8,50.8,50.8,50.8,50.8,50.8,50.8,-0.070835896,0.070835896,-0.0168406,0.0168406,0,0.011470639,0,-0.00252981,6.88E-03
50.9,50.9,50.9,50.9,50.9,50.9,50.9,50.9,50.9,-0.070779117,0.070779117,-0.016645482,0.016645482,0,0.011244852,0,-0.003387699,0.006618285
51,51,51,51,51,51,51,51,51,-0.070722339,0.070722339,-0.016450363,0.016450363,0,0.010614304,0.00E+00,-0.003376896,0.006645897
51.1,51.1,51.1,51.1,51.1,51.1,51.1,51.1,51.1,-0.07066556,0.07066556,-0.016255244,0.016255244,0,0.010002199,0,-0.003127559,0.00586664
51.2,51.2,51.2,51.2,51.2,51.2,51.2,51.2,51.2,-0.070608781,0.070608781,-0.016060125,0.016060125,0,0.01130233,0.000243488,-0.003172159,0.005602821
51.3,51.3,51.3,51.3,51.3,51.3,51.3,51.3,51.3,-0.070552003,0.070552003,-0.015865006,0.015865006,0,0.010579575,0.000215806,-0.003042335,0.005091597
51.4,51.4,51.4,51.4,51.4,51.4,51.4,51.4,51.4,-0.070495224,0.070495224,-0.015669888,0.015669888,0,0.009667087,0.000508631,-0.003556105,0.004695487
51.5,51.5,51.5,51.5,51.5,51.5,51.5,51.5,51.5,-0.070438445,0.070438445,-0.015474769,0.015474769,0,0.008421999,0.001157972,-0.003946185,0.004559003
51.6,51.6,51.6,51.6,51.6,51.6,51.6,51.6,51.6,-0.070381667,0.070381667,-0.01527965,0.01527965,0,0.008264412,8.74E-06,-0.003849828,0.004830423
51.7,51.7,51.7,51.7,51.7,51.7,51.7,51.7,51.7,-0.070324888,0.070324888,-0.015084531,0.015084531,0,0.00806451,5.16E-06,-0.003687257,0.005052841
51.8,51.8,51.8,51.8,51.8,51.8,51.8,51.8,51.8,-0.07026811,0.07026811,-0.014889413,0.014889413,0,0.008741607,0.000676284,-0.003978048,0.004954321
51.9,51.9,51.9,51.9,51.9,51.9,51.9,51.9,51.9,-0.070211331,0.070211331,-0.014694294,0.014694294,0,0.008094902,0.000483178,-0.003106034,0.004910719
52,52,52,52,52,52,52,52,52,-0.070154552,0.070154552,-0.014499175,0.014499175,0,0.008587865,0.0007306,-0.003108147,5.30E-03
52.1,52.1,52.1,52.1,52.1,52.1,52.1,52.1,52.1,-0.070097774,0.070097774,-0.014304056,0.014304056,0,0.007100965,0.001052179,-0.003163494,0.005736473
52.2,52.2,52.2,52.2,52.2,52.2,52.2,52.2,52.2,-0.070040995,0.070040995,-0.014108937,0.014108937,0,0.008160998,0.001355514,-0.003008305,0.005807956
52.3,52.3,52.3,52.3,52.3,52.3,52.3,52.3,52.3,-0.069984216,0.069984216,-0.013913819,0.013913819,0,0.009551201,0.001082037,-0.003069288,0.005529782
52.4,52.4,52.4,52.4,52.4,52.4,52.4,52.4,52.4,-0.069927438,0.069927438,-0.0137187,0.0137187,0,0.009261583,0.000605515,-0.002947626,0.005104025
52.5,52.5,52.5,52.5,52.5,52.5,52.5,52.5,52.5,-0.069870659,0.069870659,-0.013523581,0.013523581,0,0.008663539,0.000438342,-0.002908089,0.00541488
52.6,52.6,52.6,52.6,52.6,52.6,52.6,52.6,52.6,-0.069813881,0.069813881,-0.013328462,0.013328462,0,0.008882833,0.000122401,-0.002635546,0.005289887
52.7,52.7,52.7,52.7,52.7,52.7,52.7,52.7,52.7,-0.069757102,0.069757102,-0.013133343,0.013133343,0,0.009208193,0.00035049,-0.002547747,0.004942115
52.8,52.8,52.8,52.8,52.8,52.8,52.8,52.8,52.8,-0.069700323,0.069700323,-0.012938225,0.012938225,0,0.011185934,0,-0.002369905,0.004882926
52.9,52.9,52.9,52.9,52.9,52.9,52.9,52.9,52.9,-0.069643545,0.069643545,-0.012743106,0.012743106,0.00E+00,0.010758051,0,-0.002542923,0.005008849
53,53,53,53,53,53,53,53,53,-0.069586766,0.069586766,-0.012547987,0.012547987,0,0.010465495,0,-0.002434899,0.005161776
53.1,53.1,53.1,53.1,53.1,53.1,53.1,53.1,53.1,-0.069529987,0.069529987,-0.012352868,0.012352868,0,0.010210741,0,-0.002635641,0.005011383
53.2,53.2,53.2,53.2,53.2,53.2,53.2,53.2,53.2,-0.069473209,0.069473209,-0.012157749,0.012157749,0,0.010431388,0,-0.002353421,0.004925096
53.3,53.3,53.3,53.3,53.3,53.3,53.3,53.3,53.3,-0.06941643,0.06941643,-0.011962631,0.011962631,0,0.010318821,0,-0.002394001,0.004885745
53.4,53.4,53.4,53.4,53.4,53.4,53.4,53.4,53.4,-0.069359652,0.069359652,-0.011767512,0.011767512,0,0.010742751,0,-0.002338468,0.004834936
53.5,53.5,53.5,53.5,53.5,53.5,53.5,53.5,53.5,-0.069302873,0.069302873,-0.011572393,0.011572393,0,0.010638192,0,-0.002169727,0.004748794
53.6,53.6,53.6,53.6,53.6,53.6,53.6,53.6,53.6,-0.069246094,0.069246094,-0.011377274,0.011377274,0,0.010509434,0,-0.002251618,4.59E-03
53.7,53.7,53.7,53.7,53.7,53.7,53.7,53.7,53.7,-0.069189316,0.069189316,-0.011182156,0.011182156,0,0.010026305,0,-0.002245855,4.55E-03
53.8,53.8,53.8,53.8,53.8,53.8,53.8,53.8,53.8,-0.069132537,0.069132537,-0.010987037,0.010987037,0,0.010277082,0,-0.002209425,4.55E-03
53.9,53.9,53.9,53.9,53.9,53.9,53.9,53.9,53.9,-0.069075758,0.069075758,-0.010791918,0.010791918,0,0.009469992,0,-0.002181018,4.52E-03
54,54,54,54,54,54,54,54,54,-0.06901898,0.06901898,-0.010596799,0.010596799,0,0.007702501,0,-0.002158833,0.00448148
54.1,54.1,54.1,54.1,54.1,54.1,54.1,54.1,54.1,-0.068962201,0.068962201,-0.01040168,0.01040168,0,0.008067058,0,-0.002136414,0.004446826
54.2,54.2,54.2,54.2,54.2,54.2,54.2,54.2,54.2,-0.068905423,0.068905423,-0.010206562,0.010206562,0,0.007608345,0,-0.00211332,0.004412744
54.3,54.3,54.3,54.3,54.3,54.3,54.3,54.3,54.3,-0.068848644,0.068848644,-0.010011443,0.010011443,0,0.008078857,0,-0.002089608,0.00437878
54.4,54.4,54.4,54.4,54.4,54.4,54.4,54.4,54.4,-0.068791865,0.068791865,-0.009816324,0.009816324,0,0.007878481,0,-0.002065514,0.004344748
54.5,54.5,54.5,54.5,54.5,54.5,54.5,54.5,54.5,-0.068735087,0.068735087,-0.009621205,0.009621205,0,0.007175079,0,-0.002041248,0.004310612
54.6,54.6,54.6,54.6,54.6,54.6,54.6,54.6,54.6,-0.068678308,0.068678308,-0.009426086,0.009426086,0,0.007551791,0,-0.002016957,0.004276416
54.7,54.7,54.7,54.7,54.7,54.7,54.7,54.7,54.7,-0.068621529,0.068621529,-0.009230968,0.009230968,0,0.007473369,0,-0.001992765,0.004242213
54.8,54.8,54.8,54.8,54.8,54.8,54.8,54.8,54.8,-0.068564751,0.068564751,-0.009035849,0.009035849,0,0.007112968,0,-0.001968767,0.004208043
54.9,54.9,54.9,54.9,54.9,54.9,54.9,54.9,54.9,-0.068507972,0.068507972,-0.00884073,0.00884073,0,0.00702502,0,-0.001944988,0.00417394
55,55,55,55,55,55,55,55,55,-0.068451194,0.068451194,-0.008645611,0.008645611,0,0.008128431,0,-0.001921375,0.00413993
60,60,60,60,60,60,60,60,60,-0.060050245,0.060050245,-0.005471071,0.005471071,0.00E+00,0.005730162,0,-9.12E-04,2.59E-03
65,65,65,65,65,65,65,65,65,-0.047179259,0.047179259,-0.003154961,0.003154961,0,0.003486815,0,-0.000295814,0.001461279
70,70,70,70,70,70,70,70,70,-0.042307239,0.042307239,-0.001869368,0.001869368,0,0.002004318,0,-2.57E-06,0.00083267
75,75,75,75,75,75,75,75,75,-0.037955375,0.037955375,-0.001105117,0.001105117,0.00E+00,0.001179217,0,0,4.63E-04
80,80,80,80,80,80,80,80,80,-0.029442577,0.029442577,-0.000637095,0.000637095,0,6.81E-04,0,0,0.000243487
85,85,85,85,85,85,85,85,85,-0.024102741,0.024102741,-0.000355637,0.000355637,0,3.84E-04,0,0,0.000117939
90,90,90,90,90,90,90,90,90,-0.016164298,0.016164298,-0.000189913,0.000189913,0,2.06E-04,0,0,4.90E-05
95,95,95,95,95,95,95,95,95,-0.011898955,0.011898955,-0.000189913,0.000189913,0,1.04E-04,0,0,1.46E-05


==> figures/E2PPlotFinal_final_new.csv <==
3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,-0.298927708,0.298927708,-0.219426169,0.219426169,0.008350013,-0.219426169,0.008636039,-0.023421887,-0.041788092
30.1,30.1,30.1,30.1,30.1,30.1,30.1,30.1,30.1,-0.298118378,0.298118378,-0.217595874,0.217595874,-0.007382084,-0.186126587,0.024162368,-0.031426157,-0.038037162
30.2,30.2,30.2,30.2,30.2,30.2,30.2,30.2,30.2,-0.297309049,0.297309049,-0.21576558,0.21576558,-0.015702315,-0.156930603,0.008842602,-0.047399295,-0.004926428
30.3,30.3,30.3,30.3,30.3,30.3,30.3,30.3,30.3,-0.296499719,0.296499719,-0.213935285,0.213935285,-0.026164658,-0.141657368,-0.009452445,-0.060911531,-0.004847061
30.4,30.4,30.4,30.4,30.4,30.4,30.4,30.4,30.4,-0.29569039,0.29569039,-0.21210499,0.21210499,-0.038264746,-0.125265595,-0.021021412,-0.049559861,0.012674139
30.5,30.5,30.5,30.5,30.5,30.5,30.5,30.5,30.5,-0.294881061,0.294881061,-0.210274696,0.210274696,-0.015641421,-0.12473677,-0.029920269,-0.062782874,0
30.6,30.6,30.6,30.6,30.6,30.6,30.6,30.6,30.6,-0.294071731,0.294071731,-0.208444401,0.208444401,0.005551341,-0.131735604,-0.024589948,-0.048201847,-0.009418301
30.7,30.7,30.7,30.7,30.7,30.7,30.7,30.7,30.7,-0.293262402,0.293262402,-0.206614107,0.206614107,0.01470893,-0.143010843,-0.012212534,-0.031224153,-0.014826543
30.8,30.8,30.8,30.8,30.8,30.8,30.8,30.8,30.8,-0.292453072,0.292453072,-0.204783812,0.204783812,0.059969249,-0.128198395,-0.015656696,0.014567322,-0.01447131
30.9,30.9,30.9,30.9,30.9,30.9,30.9,30.9,30.9,-0.291643743,0.291643743,-0.202953518,0.202953518,0.051400454,-0.115709783,-0.011018351,0.029668135,-0.011542021
31,31,31,31,31,31,31,31,31,-0.290834413,0.290834413,-0.201123223,0.201123223,0.060524882,-0.112069899,0,0.065625953,-0.000770482
31.1,31.1,31.1,31.1,31.1,31.1,31.1,31.1,31.1,-0.290025084,0.290025084,-0.199292928,0.199292928,0.087529664,-0.110047928,-0.000286281,0.059821397,0
31.2,31.2,31.2,31.2,31.2,31.2,31.2,31.2,31.2,-0.289215754,0.289215754,-0.197462634,0.197462634,0.10755318,-0.111252397,0.01104204,0.055850022,-0.005322324
31.3,31.3,31.3,31.3,31.3,31.3,31.3,31.3,31.3,-0.288406425,0.288406425,-0.195632339,0.195632339,0.133760394,-0.08485674,0.015533163,0.063178299,0.001505001
31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,-0.287597096,0.287597096,-0.193802045,0.193802045,0.139085064,-0.098123891,-0.013257028,0.082371638,-0.004082902
31.5,31.5,31.5,31.5,31.5,31.5,31.5,31.5,31.5,-0.286787766,0.286787766,-0.19197175,0.19197175,0.143598118,-0.094129674,-0.024012143,0.089607941,-0.013354252
31.6,31.6,31.6,31.6,31.6,31.6,31.6,31.6,31.6,-0.285978437,0.285978437,-0.190141456,0.190141456,0.129783537,-0.060056951,-0.003976303,0.085665624,-0.011668285
31.7,31.7,31.7,31.7,31.7,31.7,31.7,31.7,31.7,-0.285169107,0.285169107,-0.188311161,0.188311161,0.152621294,-0.071547163,-0.021983467,0.089518168,-0.014934323
31.8,31.8,31.8,31.8,31.8,31.8,31.8,31.8,31.8,-0.284359778,0.284359778,-0.186480866,0.186480866,0.139834901,-0.053866419,-0.004909235,0.081587495,-0.03373121
31.9,31.9,31.9,31.9,31.9,31.9,31.9,31.9,31.9,-0.283550448,0.283550448,-0.184650572,0.184650572,0.140645429,-0.07359146,0.010150926,0.053092957,-0.03521575
32,32,32,32,32,32,32,32,32,-0.282741119,0.282741119,-0.182820277,0.182820277,0.134461966,-0.077008081,0.012782418,0.067100128,-0.044228074
32.1,32.1,32.1,32.1,32.1,32.1,32.1,32.1,32.1,-0.281931789,0.281931789,-0.180989983,0.180989983,0.13881469,-0.085463275,0.011710578,0.051248714,-0.041619388
32.2,32.2,32.2,32.2,32.2,32.2,32.2,32.2,32.2,-0.28112246,0.28112246,-0.179159688,0.179159688,0.155791033,-0.097778192,0.015739217,0.058901981,-0.015046143
32.3,32.3,32.3,32.3,32.3,32.3,32.3,32.3,32.3,-0.28031313,0.28031313,-0.177930115,0.177930115,0.124096686,-0.095358828,0.023920477,0.071054817,-0.03104335
32.4,32.4,32.4,32.4,32.4,32.4,32.4,32.4,32.4,-0.279503801,0.279503801,-0.176700543,0.176700543,0.123526186,-0.071863224,0.030348549,0.077023996,-0.031294269
32.5,32.5,32.5,32.5,32.5,32.5,32.5,32.5,32.5,-0.278694472,0.278694472,-0.17547097,0.17547097,0.106056459,-0.088054427,0.05884466,0.087465121,-0.016114981
32.6,32.6,32.6,32.6,32.6,32.6,32.6,32.6,32.6,-0.277885142,0.277885142,-0.174241397,0.174241397,0.107122908,-0.073154745,0.050050372,0.092075472,-0.012525457
32.7,32.7,32.7,32.7,32.7,32.7,32.7,32.7,32.7,-0.277075813,0.277075813,-0.173011824,0.173011824,0.083024087,-0.044786455,0.055078193,0.09792473,-0.018874234
32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,-0.276266483,0.276266483,-0.171782251,0.171782251,0.064338355,-0.044808523,0.050596571,0.115087404,-0.034074936
32.9,32.9,32.9,32.9,32.9,32.9,32.9,32.9,32.9,-0.275457154,0.275457154,-0.170552679,0.170552679,0.060584834,-0.045721415,0.041035823,0.142314603,-0.022649541
33,33,33,33,33,33,33,33,33,-0.274647824,0.274647824,-0.169323106,0.169323106,0.05241385,-0.036178308,0.004946785,0.113298497,-0.018178222
33.1,33.1,33.1,33.1,33.1,33.1,33.1,33.1,33.1,-0.273838495,0.273838495,-0.168093533,0.168093533,0.03317289,-0.036093624,0.029031785,0.096166561,-0.007408321
33.2,33.2,33.2,33.2,33.2,33.2,33.2,33.2,33.2,-0.273029165,0.273029165,-0.16686396,0.16686396,-0.000910054,-0.040175377,0.003532405,0.068906987,-0.009092108
33.3,33.3,33.3,33.3,33.3,33.3,33.3,33.3,33.3,-0.272219836,0.272219836,-0.165634387,0.165634387,-0.004052683,-0.032505764,-0.022401971,0.046460767,-0.003416729
33.4,33.4,33.4,33.4,33.4,33.4,33.4,33.4,33.4,-0.271410507,0.271410507,-0.164404814,0.164404814,-0.004095412,-0.033596386,-0.026157451,0.017180594,0.001701265
33.5,33.5,33.5,33.5,33.5,33.5,33.5,33.5,33.5,-0.270601177,0.270601177,-0.163175242,0.163175242,-0.02844339,-0.012859069,-0.023041731,0.022507643,0.010865763
33.6,33.6,33.6,33.6,33.6,33.6,33.6,33.6,33.6,-0.269791848,0.269791848,-0.161945669,0.161945669,-0.025613683,-0.016380836,-0.014904041,0.000800398,-0.002441167
33.7,33.7,33.7,33.7,33.7,33.7,33.7,33.7,33.7,-0.268982518,0.268982518,-0.160716096,0.160716096,-0.019858266,-0.019486046,-0.010379068,0.016508904,-0.004049082
33.8,33.8,33.8,33.8,33.8,33.8,33.8,33.8,33.8,-0.268173189,0.268173189,-0.159486523,0.159486523,-0.024874915,0.005441179,0.004795408,0.021670063,-0.00514956
33.9,33.9,33.9,33.9,33.9,33.9,33.9,33.9,33.9,-0.267363859,0.267363859,-0.15825695,0.15825695,-0.024858189,0.004751101,0.01169896,0.025088763,-0.040102875
34,34,34,34,34,34,34,34,34,-0.26655453,0.26655453,-0.157027378,0.157027378,-0.023821062,0.039182126,0.02444067,0.03757545,-0.03430396
34.1,34.1,34.1,34.1,34.1,34.1,34.1,34.1,34.1,-0.2657452,0.2657452,-0.155797805,0.155797805,-0.009364749,0.034893958,0.040987481,0.02689196,-0.04646538
34.2,34.2,34.2,34.2,34.2,34.2,34.2,34.2,34.2,-0.264935871,0.264935871,-0.154568232,0.154568232,-0.01555113,0.038788788,0.045248238,0.026645601,-0.050649903
34.3,34.3,34.3,34.3,34.3,34.3,34.3,34.3,34.3,-0.264126541,0.264126541,-0.153338659,0.153338659,-0.008389815,0.056557013,0.04205027,0.021207249,-0.028807245
34.4,34.4,34.4,34.4,34.4,34.4,34.4,34.4,34.4,-0.263317212,0.263317212,-0.152109086,0.152109086,0,0.052074469,0.073477853,0.031598985,-0.048332178
34.5,34.5,34.5,34.5,34.5,34.5,34.5,34.5,34.5,-0.262507883,0.262507883,-0.150879513,0.150879513,0.011798446,0.050753262,0.083946804,0.015871665,-0.050195998
34.6,34.6,34.6,34.6,34.6,34.6,34.6,34.6,34.6,-0.261698553,0.261698553,-0.149649941,0.149649941,0.010025047,0.04499327,0.100488113,0.018764055,-0.052454301
34.7,34.7,34.7,34.7,34.7,34.7,34.7,34.7,34.7,-0.260889224,0.260889224,-0.148420368,0.148420368,0.033639271,0.010591579,0.111911147,0.017483259,-0.033870951
34.8,34.8,34.8,34.8,34.8,34.8,34.8,34.8,34.8,-0.260079894,0.260079894,-0.147190795,0.147190795,0.030017547,0.041859565,0.10008352,0.039920544,-0.02869057
34.9,34.9,34.9,34.9,34.9,34.9,34.9,34.9,34.9,-0.259270565,0.259270565,-0.145961222,0.145961222,0.016911746,0.026297973,0.098712819,0.033519559,-0.04093175
35,35,35,35,35,35,35,35,35,-0.258461235,0.258461235,-0.144731649,0.144731649,0.035125558,0.012327937,0.125853608,0.026413363,-0.041799485
35.1,35.1,35.1,35.1,35.1,35.1,35.1,35.1,35.1,-0.256910697,0.256910697,-0.144041232,0.144041232,0.011598966,0.031282671,0.113309879,0.008835609,-0.037012826
35.2,35.2,35.2,35.2,35.2,35.2,35.2,35.2,35.2,-0.25536016,0.25536016,-0.143350814,0.143350814,0.000518082,0.005663168,0.112884819,0.005961845,-0.011600143
35.3,35.3,35.3,35.3,35.3,35.3,35.3,35.3,35.3,-0.253809622,0.253809622,-0.142660397,0.142660397,0,-0.000497547,0.094253673,0.003969607,-0.013464955
35.4,35.4,35.4,35.4,35.4,35.4,35.4,35.4,35.4,-0.252259084,0.252259084,-0.141969979,0.141969979,0,-0.009192433,0.107835826,0.007026716,-0.045263843
35.5,35.5,35.5,35.5,35.5,35.5,35.5,35.5,35.5,-0.250708546,0.250708546,-0.141279561,0.141279561,0,-0.024727536,0.11529024,-0.003314603,-0.003403742
35.6,35.6,35.6,35.6,35.6,35.6,35.6,35.6,35.6,-0.249158008,0.249158008,-0.140589144,0.140589144,-0.011464114,0.001687736,0.100917066,-0.025538892,0.0017284
35.7,35.7,35.7,35.7,35.7,35.7,35.7,35.7,35.7,-0.24760747,0.24760747,-0.139898726,0.139898726,-0.024781166,-0.006428495,0.083459557,-0.022929582,0.000139178
35.8,35.8,35.8,35.8,35.8,35.8,35.8,35.8,35.8,-0.246056932,0.246056932,-0.139208309,0.139208309,-0.015081668,-0.013062952,0.066424051,-0.035654158,0.012628033
35.9,35.9,35.9,35.9,35.9,35.9,35.9,35.9,35.9,-0.244506395,0.244506395,-0.138517891,0.138517891,-0.001982217,-0.011136265,0.068026666,-0.03460811,0.022966294
36,36,36,36,36,36,36,36,36,-0.242955857,0.242955857,-0.137827473,0.137827473,-0.008976464,-0.027081952,0.06946539,-0.031399719,0.03158271
36.1,36.1,36.1,36.1,36.1,36.1,36.1,36.1,36.1,-0.241405319,0.241405319,-0.137137056,0.137137056,-0.008905001,-0.050761671,0.067397397,-0.026977812,0.028863069
36.2,36.2,36.2,36.2,36.2,36.2,36.2,36.2,36.2,-0.239854781,0.239854781,-0.136446638,0.136446638,-0.017827864,-0.053891923,0.050448494,-0.025746507,-0.000291165
36.3,36.3,36.3,36.3,36.3,36.3,36.3,36.3,36.3,-0.238304243,0.238304243,-0.135756221,0.135756221,-0.010125727,-0.02613815,0.029466939,-0.035362021,0
36.4,36.4,36.4,36.4,36.4,36.4,36.4,36.4,36.4,-0.236753705,0.236753705,-0.135065803,0.135065803,-0.019362773,-0.052468116,0.018764329,-0.035129934,-0.024943871
36.5,36.5,36.5,36.5,36.5,36.5,36.5,36.5,36.5,-0.235203167,0.235203167,-0.134375385,0.134375385,0,-0.047642196,0.008463076,-0.031671493,-0.036383406
36.6,36.6,36.6,36.6,36.6,36.6,36.6,36.6,36.6,-0.23365263,0.23365263,-0.133684968,0.133684968,-0.001318292,-0.060350726,-0.008037008,-0.026268925,-0.04885278
36.7,36.7,36.7,36.7,36.7,36.7,36.7,36.7,36.7,-0.232102092,0.232102092,-0.13299455,0.13299455,-0.010711134,-0.044893653,-0.013105717,-0.022252734,-0.037507414
36.8,36.8,36.8,36.8,36.8,36.8,36.8,36.8,36.8,-0.230551554,0.230551554,-0.132304133,0.132304133,-0.00599213,-0.038297899,-0.01147153,-0.010637784,-0.058265181
36.9,36.9,36.9,36.9,36.9,36.9,36.9,36.9,36.9,-0.229001016,0.229001016,-0.131613715,0.131613715,-0.019521129,-0.022110435,-0.012964729,-3.88E-16,-0.073979171
37,37,37,37,37,37,37,37,37,-0.227450478,0.227450478,-0.130923297,0.130923297,-0.003852373,-0.014270923,0.002220334,-0.009011323,-0.06720843
37.1,37.1,37.1,37.1,37.1,37.1,37.1,37.1,37.1,-0.22589994,0.22589994,-0.13023288,0.13023288,0,-0.002983684,0,-0.018592222,-0.073795467
37.2,37.2,37.2,37.2,37.2,37.2,37.2,37.2,37.2,-0.224349402,0.224349402,-0.129542462,0.129542462,0.012866424,-0.009616715,-0.012305058,-0.01026323,-0.083255739
37.3,37.3,37.3,37.3,37.3,37.3,37.3,37.3,37.3,-0.222798864,0.222798864,-0.128852045,0.128852045,0.021326095,0.011430307,-0.011017433,-0.031759229,-0.08473708
37.4,37.4,37.4,37.4,37.4,37.4,37.4,37.4,37.4,-0.221248327,0.221248327,-0.128161627,0.128161627,0.020460601,0.001421412,-0.011003743,-0.029898739,-0.062080392
37.5,37.5,37.5,37.5,37.5,37.5,37.5,37.5,37.5,-0.219697789,0.219697789,-0.127471209,0.127471209,0.004405043,0.021741547,-0.01995748,-0.022196248,-0.060838198
37.6,37.6,37.6,37.6,37.6,37.6,37.6,37.6,37.6,-0.218147251,0.218147251,-0.126780792,0.126780792,0.002129502,0.03001389,-0.004903718,-0.016743454,-0.060804926
37.7,37.7,37.7,37.7,37.7,37.7,37.7,37.7,37.7,-0.216596713,0.216596713,-0.126090374,0.126090374,0.010079695,0.025768104,-0.004718194,-0.019969728,-0.043999616
37.8,37.8,37.8,37.8,37.8,37.8,37.8,37.8,37.8,-0.215046175,0.215046175,-0.125399957,0.125399957,0.018524208,0.022690653,-0.008758039,-0.008328089,-0.03552372
37.9,37.9,37.9,37.9,37.9,37.9,37.9,37.9,37.9,-0.213495637,0.213495637,-0.124709539,0.124709539,0.008023982,0.016701557,-0.010575174,-0.020171222,-0.03192714
38,38,38,38,38,38,38,38,38,-0.211945099,0.211945099,-0.124019121,0.124019121,-0.004986853,0.017747832,-0.008878067,-0.00940637,0.006993887
38.1,38.1,38.1,38.1,38.1,38.1,38.1,38.1,38.1,-0.210394562,0.210394562,-0.123328704,0.123328704,-0.010690569,-0.02467109,0.001552771,-0.010602352,0.02315557
38.2,38.2,38.2,38.2,38.2,38.2,38.2,38.2,38.2,-0.208844024,0.208844024,-0.122638286,0.122638286,-0.021773516,-0.033252153,0.010233193,-0.005437396,0.040694638
38.3,38.3,38.3,38.3,38.3,38.3,38.3,38.3,38.3,-0.207293486,0.207293486,-0.121947869,0.121947869,-0.015109876,-0.009858369,0,-0.024565675,0.068495958
38.4,38.4,38.4,38.4,38.4,38.4,38.4,38.4,38.4,-0.205742948,0.205742948,-0.121257451,0.121257451,-0.014981848,-0.027450151,0.000192649,-0.020286419,0.074518891
38.5,38.5,38.5,38.5,38.5,38.5,38.5,38.5,38.5,-0.20419241,0.20419241,-0.120567033,0.120567033,-0.023744235,0.005147211,-0.000117705,-0.020112283,0.091303825
38.6,38.6,38.6,38.6,38.6,38.6,38.6,38.6,38.6,-0.202641872,0.202641872,-0.119876616,0.119876616,-0.015960116,-0.0111762,-0.00969876,-0.042432279,0.079967745
38.7,38.7,38.7,38.7,38.7,38.7,38.7,38.7,38.7,-0.201091334,0.201091334,-0.119186198,0.119186198,-0.009893012,0.003536326,-0.007409491,-0.044594659,0.086231591
38.8,38.8,38.8,38.8,38.8,38.8,38.8,38.8,38.8,-0.199540796,0.199540796,-0.118495781,0.118495781,0.003146527,0.009509815,-0.020570444,-0.043807854,0.077799945
38.9,38.9,38.9,38.9,38.9,38.9,38.9,38.9,38.9,-0.197990259,0.197990259,-0.117805363,0.117805363,0.004978846,-0.021292765,-0.007720466,-0.04075853,8.34E-02
39,39,39,39,39,39,39,39,39,-0.196439721,0.196439721,-0.117114945,0.117114945,-0.006532112,0,-0.013090351,-0.047837179,0.056391329
39.1,39.1,39.1,39.1,39.1,39.1,39.1,39.1,39.1,-0.194889183,0.194889183,-0.116424528,0.116424528,-0.00237782,0,-0.009370539,-0.063130892,0.042733421
39.2,39.2,39.2,39.2,39.2,39.2,39.2,39.2,39.2,-0.193338645,0.193338645,-0.11573411,0.11573411,-0.022618858,0,-0.003891534,-0.042901464,0.021722776
39.3,39.3,39.3,39.3,39.3,39.3,39.3,39.3,39.3,-0.191788107,0.191788107,-0.115043693,0.115043693,-0.024621543,-0.021742569,-0.004562658,-0.039400798,0.026528607
39.4,39.4,39.4,39.4,39.4,39.4,39.4,39.4,39.4,-0.190237569,0.190237569,-0.114353275,0.114353275,-0.026416538,-0.02894657,-0.011626043,-0.054580717,0.027761349
39.5,39.5,39.5,39.5,39.5,39.5,39.5,39.5,39.5,-0.188687031,0.188687031,-0.113662858,0.113662858,-0.012637697,-0.011644881,-0.005695831,-0.074450964,0.020759682
39.6,39.6,39.6,39.6,39.6,39.6,39.6,39.6,39.6,-0.187136494,0.187136494,-0.11297244,0.11297244,-0.017535246,0.000391834,-0.009709775,-0.071005044,0.018811599
39.7,39.7,39.7,39.7,39.7,39.7,39.7,39.7,39.7,-0.185585956,0.185585956,-0.112282022,0.112282022,-0.030768134,0.032515851,-0.010198664,-0.060395972,0.018699817
39.8,39.8,39.8,39.8,39.8,39.8,39.8,39.8,39.8,-0.184035418,0.184035418,-0.111591605,0.111591605,-0.020466471,0.033885895,0.000954271,-0.062462858,0.027033909
39.9,39.9,39.9,39.9,39.9,39.9,39.9,39.9,39.9,-0.18248488,0.18248488,-0.110901187,0.110901187,-0.006129725,0.029315054,0,-0.074096908,0.027812494
40,40,40,40,40,40,40,40,40,-0.180934342,0.180934342,-0.11021077,0.11021077,0.001004708,0.045976249,-0.005594639,-0.095835452,0.02360792
40.1,40.1,40.1,40.1,40.1,40.1,40.1,40.1,40.1,-0.179583837,0.179583837,-0.108724039,0.108724039,0.000134309,0.055167785,-0.009763529,-0.085276978,0.010261008
40.2,40.2,40.2,40.2,40.2,40.2,40.2,40.2,40.2,-0.178233333,0.178233333,-0.107237308,0.107237308,0.004545793,0.052449459,-0.013793084,-0.076327803,0.011598138
40.3,40.3,40.3,40.3,40.3,40.3,40.3,40.3,40.3,-0.176882828,0.176882828,-0.105750578,0.105750578,0.006727611,0.062098856,-0.015436193,-0.090769856,0.004506872
40.4,40.4,40.4,40.4,40.4,40.4,40.4,40.4,40.4,-0.175532323,0.175532323,-0.104263847,0.104263847,0.012497871,0.063059769,-0.007790797,-0.081039029,2.24E-02
40.5,40.5,40.5,40.5,40.5,40.5,40.5,40.5,40.5,-0.174181818,0.174181818,-0.102777116,0.102777116,0.008890058,0.061518147,0.008763337,-0.075930034,0.011250591
40.6,40.6,40.6,40.6,40.6,40.6,40.6,40.6,40.6,-0.172831314,0.172831314,-0.101290386,0.101290386,0.022756749,0.066571438,0.005332011,-0.066658008,0.002041415
40.7,40.7,40.7,40.7,40.7,40.7,40.7,40.7,40.7,-0.171480809,0.171480809,-0.099803655,0.099803655,0.02093693,0.062380122,0.005619281,-0.059609403,-0.007102292
40.8,40.8,40.8,40.8,40.8,40.8,40.8,40.8,40.8,-0.170130304,0.170130304,-0.098316925,0.098316925,0.015907922,0.082406674,-0.003259487,-0.060207067,-0.008088393
40.9,40.9,40.9,40.9,40.9,40.9,40.9,40.9,40.9,-0.168779799,0.168779799,-0.096830194,0.096830194,0.020563465,0.070738419,-0.005022036,-0.061342492,-0.005339564
41,41,41,41,41,41,41,41,41,-0.167429295,0.167429295,-0.095343463,0.095343463,0.011493636,0.057676257,-0.014074591,-0.050471407,-0.002073012
41.1,41.1,41.1,41.1,41.1,41.1,41.1,41.1,41.1,-0.16607879,0.16607879,-0.093856733,0.093856733,-0.000369644,0.049901872,-0.026160529,-0.051261332,-0.005579296
41.2,41.2,41.2,41.2,41.2,41.2,41.2,41.2,41.2,-0.164728285,0.164728285,-0.092370002,0.092370002,0.001979153,0.03995189,-0.018187454,-0.052239971,-0.014807449
41.3,41.3,41.3,41.3,41.3,41.3,41.3,41.3,41.3,-0.16337778,0.16337778,-0.090883271,0.090883271,-0.005505459,0.03819684,-0.024442919,-0.052625255,-0.023299877
41.4,41.4,41.4,41.4,41.4,41.4,41.4,41.4,41.4,-0.162027276,0.162027276,-0.089396541,0.089396541,-0.008304655,0.039037325,-0.028960147,-0.054959842,-0.020712858
41.5,41.5,41.5,41.5,41.5,41.5,41.5,41.5,41.5,-0.160676771,0.160676771,-0.08790981,0.08790981,-0.005545047,0.025748833,-0.01157046,-0.053563649,-0.017748532
41.6,41.6,41.6,41.6,41.6,41.6,41.6,41.6,41.6,-0.159326266,0.159326266,-0.08642308,0.08642308,-0.002606225,0.023906497,-0.013707028,-0.056236435,-0.028270479
41.7,41.7,41.7,41.7,41.7,41.7,41.7,41.7,41.7,-0.157975761,0.157975761,-0.084936349,0.084936349,-0.005221423,0.036571789,-0.027954261,-0.048430653,-0.029960895
41.8,41.8,41.8,41.8,41.8,41.8,41.8,41.8,41.8,-0.156625257,0.156625257,-0.083449618,0.083449618,-0.01074486,0.027340091,-0.020716604,-0.045882604,-0.020777129
41.9,41.9,41.9,41.9,41.9,41.9,41.9,41.9,41.9,-0.155274752,0.155274752,-0.081962888,0.081962888,-0.011592187,0.022057728,-0.021169522,-0.046677819,-0.017542909
42,42,42,42,42,42,42,42,42,-0.153924247,0.153924247,-0.080476157,0.080476157,-0.01432078,0.019366275,-0.019762393,-0.044169377,-0.015834769
42.1,42.1,42.1,42.1,42.1,42.1,42.1,42.1,42.1,-0.152573742,0.152573742,-0.078989426,0.078989426,0,0.017384482,-0.014070883,-0.03868928,-0.011187054
42.2,42.2,42.2,42.2,42.2,42.2,42.2,42.2,42.2,-0.151223238,0.151223238,-0.077502696,0.077502696,-0.001896215,0.001721569,-0.007607684,-0.026446296,-0.007755405
42.3,42.3,42.3,42.3,42.3,42.3,42.3,42.3,42.3,-0.149872733,0.149872733,-0.076015965,0.076015965,0.000442703,0.007571286,-0.013285324,-0.021666593,-0.004019959
42.4,42.4,42.4,42.4,42.4,42.4,42.4,42.4,42.4,-0.148522228,0.148522228,-0.074529235,0.074529235,0.005637711,0.014768869,-0.014379343,-0.013227649,-0.003366784
42.5,42.5,42.5,42.5,42.5,42.5,42.5,42.5,42.5,-0.147171723,0.147171723,-0.073042504,0.073042504,0.003583439,0.018331641,-0.000391906,-0.015280166,-0.007057447
42.6,42.6,42.6,42.6,42.6,42.6,42.6,42.6,42.6,-0.145821218,0.145821218,-0.071555773,0.071555773,0.011758767,0.019649519,-0.001160086,-0.007225027,0.001119061
42.7,42.7,42.7,42.7,42.7,42.7,42.7,42.7,42.7,-0.144470714,0.144470714,-0.070069043,0.070069043,9.59E-03,0.006075465,0.000673395,-0.012363223,0.015688211
42.8,42.8,42.8,42.8,42.8,42.8,42.8,42.8,42.8,-0.143120209,0.143120209,-0.068582312,0.068582312,0.010194884,0.012826517,0.00633807,-0.014903165,0.024223091
42.9,42.9,42.9,42.9,42.9,42.9,42.9,42.9,42.9,-0.141769704,0.141769704,-0.067095581,0.067095581,0.019489293,1.53E-16,0,-0.010049017,0.023504403
43,43,43,43,43,43,43,43,43,-0.140419199,0.140419199,-0.065608851,0.065608851,0.01631466,-0.001106368,-0.001947055,-0.014761286,0.021368017
43.1,43.1,43.1,43.1,43.1,43.1,43.1,43.1,43.1,-0.139068695,0.139068695,-0.06412212,0.06412212,0.011773976,-0.003001482,-0.01050503,-0.010190354,0.024355559
43.2,43.2,43.2,43.2,43.2,43.2,43.2,43.2,43.2,-0.13771819,0.13771819,-0.06263539,0.06263539,0.010059886,-0.003688646,-0.013132367,-0.008389486,0.024266784
43.3,43.3,43.3,43.3,43.3,43.3,43.3,43.3,43.3,-0.136367685,0.136367685,-0.061148659,0.061148659,0.006243986,-0.004149381,-0.019375259,-0.009709296,0.016900716
43.4,43.4,43.4,43.4,43.4,43.4,43.4,43.4,43.4,-0.13501718,0.13501718,-0.059661928,0.059661928,0.005377984,-0.00351753,-0.016297022,-0.009910697,0.014624667
43.5,43.5,43.5,43.5,43.5,43.5,43.5,43.5,43.5,-0.133666676,0.133666676,-0.058175198,0.058175198,0.01257411,-0.008430021,-0.013970847,-0.00873819,0.021412366
43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,-0.132316171,0.132316171,-0.056688467,0.056688467,0.010575434,-7.43E-03,-0.01103401,-0.003151914,0.025130437
43.7,43.7,43.7,43.7,43.7,43.7,43.7,43.7,43.7,-0.130965666,0.130965666,-0.055201737,0.055201737,0.008074179,0,-0.011100644,-0.003847317,0.023131202
43.8,43.8,43.8,43.8,43.8,43.8,43.8,43.8,43.8,-0.129615161,0.129615161,-0.053715006,0.053715006,0.001287695,0.006365028,-0.012946511,-0.00354342,0.023088587
43.9,43.9,43.9,43.9,43.9,43.9,43.9,43.9,43.9,-0.128264657,0.128264657,-0.052228275,0.052228275,-4.92E-05,0.006815572,-0.023982968,0,0.01830706
44,44,44,44,44,44,44,44,44,-0.126914152,0.126914152,-0.050741545,0.050741545,-0.004000754,0.012252677,-0.012045343,0.002318067,0.023405209
44.1,44.1,44.1,44.1,44.1,44.1,44.1,44.1,44.1,-0.125563647,0.125563647,-0.049254814,0.049254814,-0.009334034,0.020677455,-0.009457118,0,0.025255608
44.2,44.2,44.2,44.2,44.2,44.2,44.2,44.2,44.2,-0.124213142,0.124213142,-0.047768083,0.047768083,-0.010824198,0.011244822,-0.007817546,0.000411014,0.019296345
44.3,44.3,44.3,44.3,44.3,44.3,44.3,44.3,44.3,-0.122862638,0.122862638,-0.046281353,0.046281353,-0.004378271,0.016829325,-0.004301528,-0.002025173,0.020575982
44.4,44.4,44.4,44.4,44.4,44.4,44.4,44.4,44.4,-0.121512133,0.121512133,-0.044794622,0.044794622,-0.00964822,0.008746053,-0.006630162,-0.001417014,0.025512285
44.5,44.5,44.5,44.5,44.5,44.5,44.5,44.5,44.5,-0.120161628,0.120161628,-0.043307892,0.043307892,-0.003811662,-5.05E-03,-0.002040534,0.000590409,0.025572676
44.6,44.6,44.6,44.6,44.6,44.6,44.6,44.6,44.6,-0.118811123,0.118811123,-0.041821161,0.041821161,-0.00364518,-0.000667857,0,0.001465307,0.022575131
44.7,44.7,44.7,44.7,44.7,44.7,44.7,44.7,44.7,-0.117460619,0.117460619,-0.04033443,0.04033443,0,-0.004236034,0,-9.73E-05,0.018584871
44.8,44.8,44.8,44.8,44.8,44.8,44.8,44.8,44.8,-0.116110114,0.116110114,-0.0388477,0.0388477,-0.002175346,-0.008991952,0.001942789,-0.003038208,0.013610879
44.9,44.9,44.9,44.9,44.9,44.9,44.9,44.9,44.9,-0.114759609,0.114759609,-0.037360969,0.037360969,0.001055545,-0.001730246,0,-0.009990105,0.020901677
45,45,45,45,45,45,45,45,45,-0.113409104,0.113409104,-0.035874238,0.035874238,0.00340447,-0.003634468,-0.000793094,-0.004421042,0.023898945
45.1,45.1,45.1,45.1,45.1,45.1,45.1,45.1,45.1,-0.112379903,0.112379903,-0.034387508,0.034387508,0.001617693,0.003168348,-0.000244885,-0.002146759,0.026221227
45.2,45.2,45.2,45.2,45.2,45.2,45.2,45.2,45.2,-0.111350702,0.111350702,-0.032900777,0.032900777,0.001677449,0.008214414,-0.000877536,-0.000135316,0.028609371
45.3,45.3,45.3,45.3,45.3,45.3,45.3,45.3,45.3,-0.110321501,0.110321501,-0.032613988,0.032613988,0,0.001914938,-0.001637003,-0.002343017,0.02493766
45.4,45.4,45.4,45.4,45.4,45.4,45.4,45.4,45.4,-0.109292301,0.109292301,-0.032327199,0.032327199,-4.57E-04,0.004547754,-2.86E-17,0,0.022172239
45.5,45.5,45.5,45.5,45.5,45.5,45.5,45.5,45.5,-0.1082631,0.1082631,-0.032040411,0.032040411,-0.000343799,0.004005114,0,0,0.021271488
45.6,45.6,45.6,45.6,45.6,45.6,45.6,45.6,45.6,-0.107233899,0.107233899,-0.031753622,0.031753622,0,0.006025265,0,0.001668246,0.021994456
45.7,45.7,45.7,45.7,45.7,45.7,45.7,45.7,45.7,-0.106204698,0.106204698,-0.031466833,0.031466833,0,0.00326624,0,0.003028656,0.021311266
45.8,45.8,45.8,45.8,45.8,45.8,45.8,45.8,45.8,-0.105175497,0.105175497,-0.031180044,0.031180044,0,0.002432294,-0.003041113,0.003749527,0.025084955
45.9,45.9,45.9,45.9,45.9,45.9,45.9,45.9,45.9,-0.104146296,0.104146296,-0.030893255,0.030893255,0,1.07E-16,-7.75E-17,0.003281947,0.023369738
46,46,46,46,46,46,46,46,46,-0.103117095,0.103117095,-0.030606466,0.030606466,-0.000366702,0.008615361,0,0.000121186,0.021798057
46.1,46.1,46.1,46.1,46.1,46.1,46.1,46.1,46.1,-0.102087894,0.102087894,-0.030319677,0.030319677,0,0.014681505,0.00104305,0.00342042,0.01727779
46.2,46.2,46.2,46.2,46.2,46.2,46.2,46.2,46.2,-0.101058693,0.101058693,-0.030032888,0.030032888,0,0.019593761,-0.000486815,0,0.014537258
46.3,46.3,46.3,46.3,46.3,46.3,46.3,46.3,46.3,-0.100029492,0.100029492,-0.0297461,0.0297461,-0.000311392,0.009907516,0,0.002035467,0.011034557
46.4,46.4,46.4,46.4,46.4,46.4,46.4,46.4,46.4,-0.099000291,0.099000291,-0.029459311,0.029459311,-0.001191735,0.008002295,0,0.001370447,0.008089785
46.5,46.5,46.5,46.5,46.5,46.5,46.5,46.5,46.5,-0.09797109,0.09797109,-0.029172522,0.029172522,0,0,0,0,0.004944083
46.6,46.6,46.6,46.6,46.6,46.6,46.6,46.6,46.6,-0.096941889,0.096941889,-0.028885733,0.028885733,0,0,-0.000455622,0,0.003099211
46.7,46.7,46.7,46.7,46.7,46.7,46.7,46.7,46.7,-0.095912688,0.095912688,-0.028598944,0.028598944,0,-0.003289611,-0.000298295,0.000816981,0.001537586
46.8,46.8,46.8,46.8,46.8,46.8,46.8,46.8,46.8,-0.094883487,0.094883487,-0.028312155,0.028312155,0,0,-0.00159059,0.003447352,0.001980139
46.9,46.9,46.9,46.9,46.9,46.9,46.9,46.9,46.9,-0.093854286,0.093854286,-0.028025366,0.028025366,0,-0.003750961,-0.002338754,0.002597506,0.003412349
47,47,47,47,47,47,47,47,47,-0.092825085,0.092825085,-0.027738578,0.027738578,-0.000351858,5.36E-05,-0.000141185,0.001239996,0.003299778
47.1,47.1,47.1,47.1,47.1,47.1,47.1,47.1,47.1,-0.091795884,0.091795884,-0.027451789,0.027451789,0,0,-9.33E-05,0,0.004599554
47.2,47.2,47.2,47.2,47.2,47.2,47.2,47.2,47.2,-0.090766683,0.090766683,-0.027165,0.027165,0,-0.001625377,-0.001276932,0,0.004684491
47.3,47.3,47.3,47.3,47.3,47.3,47.3,47.3,47.3,-0.089737482,0.089737482,-0.026878211,0.026878211,0,0.000227129,0,0,0.00464179
47.4,47.4,47.4,47.4,47.4,47.4,47.4,47.4,47.4,-0.088708281,0.088708281,-0.026591422,0.026591422,0,0.001830633,0,0,0.007109099
47.5,47.5,47.5,47.5,47.5,47.5,47.5,47.5,47.5,-0.08767908,0.08767908,-0.026304633,0.026304633,0,0.010879495,0,-0.001099447,0.006346751
47.6,47.6,47.6,47.6,47.6,47.6,47.6,47.6,47.6,-0.086649879,0.086649879,-0.026017844,0.026017844,0.00024747,0.012676077,0,-5.29E-03,0.006252767
47.7,47.7,47.7,47.7,47.7,47.7,47.7,47.7,47.7,-0.085620678,0.085620678,-0.025731055,0.025731055,0.001332889,0.015597175,0,-0.00436679,0.005371133
47.8,47.8,47.8,47.8,47.8,47.8,47.8,47.8,47.8,-0.084591477,0.084591477,-0.025444267,0.025444267,0.000344224,0.020443465,0,-0.004638951,0.005628923
47.9,47.9,47.9,47.9,47.9,47.9,47.9,47.9,47.9,-0.083562276,0.083562276,-0.025157478,0.025157478,0,0.011682756,0,-0.004508392,0.00464657
48,48,48,48,48,48,48,48,48,-0.082533075,0.082533075,-0.024870689,0.024870689,0,0.008511018,0,-0.006475058,0.005639143
48.1,48.1,48.1,48.1,48.1,48.1,48.1,48.1,48.1,-0.081503875,0.081503875,-0.0245839,0.0245839,0,0.007818928,-0.001263035,-0.006930464,0.00698066
48.2,48.2,48.2,48.2,48.2,48.2,48.2,48.2,48.2,-0.080474674,0.080474674,-0.024297111,0.024297111,0,0.009087146,-0.000839321,-0.007121206,0.005983377
48.3,48.3,48.3,48.3,48.3,48.3,48.3,48.3,48.3,-0.079445473,0.079445473,-0.024010322,0.024010322,0,0.001752302,-0.002802445,-6.86E-03,0.007412923
48.4,48.4,48.4,48.4,48.4,48.4,48.4,48.4,48.4,-0.078416272,0.078416272,-0.023723533,0.023723533,0,0.003032033,-0.003599056,-0.007029238,0.008787931
48.5,48.5,48.5,48.5,48.5,48.5,48.5,48.5,48.5,-0.077387071,0.077387071,-0.023436744,0.023436744,0,0.003186942,-0.003622814,-0.006098605,0.008630855
48.6,48.6,48.6,48.6,48.6,48.6,48.6,48.6,48.6,-0.07635787,0.07635787,-0.023149956,0.023149956,0,0.003139401,-0.005011719,-0.006093664,0.010970515
48.7,48.7,48.7,48.7,48.7,48.7,48.7,48.7,48.7,-0.075328669,0.075328669,-0.022863167,0.022863167,-0.001844667,0.005154326,-0.005061222,-0.007301836,0.010987763
48.8,48.8,48.8,48.8,48.8,48.8,48.8,48.8,48.8,-0.074299468,0.074299468,-0.022576378,0.022576378,-0.002001681,0.009766413,-0.002820525,-7.08E-03,0.012811407
48.9,48.9,48.9,48.9,48.9,48.9,48.9,48.9,48.9,-0.073270267,0.073270267,-0.022289589,0.022289589,-0.002339084,0.009947715,-0.003184781,-0.00382069,0.013667611
49,49,49,49,49,49,49,49,49,-0.072241066,0.072241066,-0.0220028,0.0220028,-0.000932691,0.014326936,-0.000833494,-0.004871865,0.012354296
49.1,49.1,49.1,49.1,49.1,49.1,49.1,49.1,49.1,-0.071211865,0.071211865,-0.021716011,0.021716011,-0.001184108,0.019324567,-0.000868184,-0.005834925,0.01213349
49.2,49.2,49.2,49.2,49.2,49.2,49.2,49.2,49.2,-0.070182664,0.070182664,-0.021429222,0.021429222,-6.17E-06,0.021199122,0,-0.006037211,0.011194848
49.3,49.3,49.3,49.3,49.3,49.3,49.3,49.3,49.3,-0.069153463,0.069153463,-0.021142433,0.021142433,0,0.019491705,0,-0.006723005,0.009702675
49.4,49.4,49.4,49.4,49.4,49.4,49.4,49.4,49.4,-0.068124262,0.068124262,-0.020855645,0.020855645,0.00E+00,0.017434712,0,-0.006712218,0.00940302
49.5,49.5,49.5,49.5,49.5,49.5,49.5,49.5,49.5,-0.067095061,0.067095061,-0.020568856,0.020568856,0,0.020093419,0,-0.006218367,0.009923744
49.6,49.6,49.6,49.6,49.6,49.6,49.6,49.6,49.6,-0.06606586,0.06606586,-0.020282067,0.020282067,-0.000494159,0.019627614,0,-0.005150472,0.009423445
49.7,49.7,49.7,49.7,49.7,49.7,49.7,49.7,49.7,-0.065036659,0.065036659,-0.019995278,0.019995278,0,0.020214881,0,-0.006187068,0.007903967
49.8,49.8,49.8,49.8,49.8,49.8,49.8,49.8,49.8,-0.064007458,0.064007458,-0.019708489,0.019708489,0,0.018884206,0,-0.006100317,0.007140985
49.9,49.9,49.9,49.9,49.9,49.9,49.9,49.9,49.9,-0.062978257,0.062978257,-0.0194217,0.0194217,0,0.016273821,0,-0.004404503,7.53E-03
50,50,50,50,50,50,50,50,50,-0.061949056,0.061949056,-0.019134911,0.019134911,0,0.017345482,0,-3.83E-03,0.007754726
50.1,50.1,50.1,50.1,50.1,50.1,50.1,50.1,50.1,-0.061537975,0.061537975,-0.018848122,0.018848122,0.00E+00,0.016950943,0.00E+00,-0.003158513,0.007951536
50.2,50.2,50.2,50.2,50.2,50.2,50.2,50.2,50.2,-0.061126894,0.061126894,-0.018561334,0.018561334,0,0.015366093,-0.000290577,-0.003129397,0.008688708
50.3,50.3,50.3,50.3,50.3,50.3,50.3,50.3,50.3,-0.060715813,0.060715813,-0.018274545,0.018274545,0.000164395,0.015374412,0,-2.57E-03,0.008075187
50.4,50.4,50.4,50.4,50.4,50.4,50.4,50.4,50.4,-0.060304732,0.060304732,-0.017987756,0.017987756,0,0.014410288,0,-0.002118042,0.00700672
50.5,50.5,50.5,50.5,50.5,50.5,50.5,50.5,50.5,-0.059893651,0.059893651,-0.017700967,0.017700967,0,0.014500562,0,-0.001798358,0.008424961
50.6,50.6,50.6,50.6,50.6,50.6,50.6,50.6,50.6,-0.05948257,0.05948257,-0.017414178,0.017414178,0,0.013005164,0,-0.002075131,0.007914035
50.7,50.7,50.7,50.7,50.7,50.7,50.7,50.7,50.7,-0.059071489,0.059071489,-0.017127389,0.017127389,0,0.012594191,0,-0.00233,0.007856504
50.8,50.8,50.8,50.8,50.8,50.8,50.8,50.8,50.8,-0.058660408,0.058660408,-0.0168406,0.0168406,0,0.011470639,0,-0.00252981,6.88E-03
50.9,50.9,50.9,50.9,50.9,50.9,50.9,50.9,50.9,-0.058249327,0.058249327,-0.016645482,0.016645482,0,0.011244852,0,-0.003387699,0.006618285
51,51,51,51,51,51,51,51,51,-0.057838246,0.057838246,-0.016450363,0.016450363,0,0.010614304,0.00E+00,-0.003376896,0.006645897
51.1,51.1,51.1,51.1,51.1,51.1,51.1,51.1,51.1,-0.057427164,0.057427164,-0.016255244,0.016255244,0,0.010002199,0,-0.003127559,0.00586664
51.2,51.2,51.2,51.2,51.2,51.2,51.2,51.2,51.2,-0.057016083,0.057016083,-0.016060125,0.016060125,0,0.01130233,0.000243488,-0.003172159,0.005602821
51.3,51.3,51.3,51.3,51.3,51.3,51.3,51.3,51.3,-0.056605002,0.056605002,-0.015865006,0.015865006,0,0.010579575,0.000215806,-0.003042335,0.005091597
51.4,51.4,51.4,51.4,51.4,51.4,51.4,51.4,51.4,-0.056193921,0.056193921,-0.015669888,0.015669888,0,0.009667087,0.000508631,-0.003556105,0.004695487
51.5,51.5,51.5,51.5,51.5,51.5,51.5,51.5,51.5,-0.05578284,0.05578284,-0.015474769,0.015474769,0,0.008421999,0.001157972,-0.003946185,0.004559003
51.6,51.6,51.6,51.6,51.6,51.6,51.6,51.6,51.6,-0.055371759,0.055371759,-0.01527965,0.01527965,0,0.008264412,8.74E-06,-0.003849828,0.004830423
51.7,51.7,51.7,51.7,51.7,51.7,51.7,51.7,51.7,-0.054960678,0.054960678,-0.015084531,0.015084531,0,0.00806451,5.16E-06,-0.003687257,0.005052841
51.8,51.8,51.8,51.8,51.8,51.8,51.8,51.8,51.8,-0.054549597,0.054549597,-0.014889413,0.014889413,0,0.008741607,0.000676284,-0.003978048,0.004954321
51.9,51.9,51.9,51.9,51.9,51.9,51.9,51.9,51.9,-0.054138516,0.054138516,-0.014694294,0.014694294,0,0.008094902,0.000483178,-0.003106034,0.004910719
52,52,52,52,52,52,52,52,52,-0.053727435,0.053727435,-0.014499175,0.014499175,0,0.008587865,0.0007306,-0.003108147,5.30E-03
52.1,52.1,52.1,52.1,52.1,52.1,52.1,52.1,52.1,-0.053316354,0.053316354,-0.014304056,0.014304056,0,0.007100965,0.001052179,-0.003163494,0.005736473
52.2,52.2,52.2,52.2,52.2,52.2,52.2,52.2,52.2,-0.052905273,0.052905273,-0.014108937,0.014108937,0,0.008160998,0.001355514,-0.003008305,0.005807956
52.3,52.3,52.3,52.3,52.3,52.3,52.3,52.3,52.3,-0.052494192,0.052494192,-0.013913819,0.013913819,0,0.009551201,0.001082037,-0.003069288,0.005529782
52.4,52.4,52.4,52.4,52.4,52.4,52.4,52.4,52.4,-0.052083111,0.052083111,-0.0137187,0.0137187,0,0.009261583,0.000605515,-0.002947626,0.005104025
52.5,52.5,52.5,52.5,52.5,52.5,52.5,52.5,52.5,-0.051672029,0.051672029,-0.013523581,0.013523581,0,0.008663539,0.000438342,-0.002908089,0.00541488
52.6,52.6,52.6,52.6,52.6,52.6,52.6,52.6,52.6,-0.051260948,0.051260948,-0.013328462,0.013328462,0,0.008882833,0.000122401,-0.002635546,0.005289887
52.7,52.7,52.7,52.7,52.7,52.7,52.7,52.7,52.7,-0.050849867,0.050849867,-0.013133343,0.013133343,0,0.009208193,0.00035049,-0.002547747,0.004942115
52.8,52.8,52.8,52.8,52.8,52.8,52.8,52.8,52.8,-0.050438786,0.050438786,-0.012938225,0.012938225,0,0.011185934,0,-0.002369905,0.004882926
52.9,52.9,52.9,52.9,52.9,52.9,52.9,52.9,52.9,-0.050027705,0.050027705,-0.012743106,0.012743106,0.00E+00,0.010758051,0,-0.002542923,0.005008849
53,53,53,53,53,53,53,53,53,-0.049616624,0.049616624,-0.012547987,0.012547987,0,0.010465495,0,-0.002434899,0.005161776
53.1,53.1,53.1,53.1,53.1,53.1,53.1,53.1,53.1,-0.049205543,0.049205543,-0.012352868,0.012352868,0,0.010210741,0,-0.002635641,0.005011383
53.2,53.2,53.2,53.2,53.2,53.2,53.2,53.2,53.2,-0.048794462,0.048794462,-0.012157749,0.012157749,0,0.010431388,0,-0.002353421,0.004925096
53.3,53.3,53.3,53.3,53.3,53.3,53.3,53.3,53.3,-0.048383381,0.048383381,-0.011962631,0.011962631,0,0.010318821,0,-0.002394001,0.004885745
53.4,53.4,53.4,53.4,53.4,53.4,53.4,53.4,53.4,-0.0479723,0.0479723,-0.011767512,0.011767512,0,0.010742751,0,-0.002338468,0.004834936
53.5,53.5,53.5,53.5,53.5,53.5,53.5,53.5,53.5,-0.047561219,0.047561219,-0.011572393,0.011572393,0,0.010638192,0,-0.002169727,0.004748794
53.6,53.6,53.6,53.6,53.6,53.6,53.6,53.6,53.6,-0.047150138,0.047150138,-0.011377274,0.011377274,0,0.010509434,0,-0.002251618,4.59E-03
53.7,53.7,53.7,53.7,53.7,53.7,53.7,53.7,53.7,-0.046739057,0.046739057,-0.011182156,0.011182156,0,0.010026305,0,-0.002245855,4.55E-03
53.8,53.8,53.8,53.8,53.8,53.8,53.8,53.8,53.8,-0.046327976,0.046327976,-0.010987037,0.010987037,0,0.010277082,0,-0.002209425,4.55E-03
53.9,53.9,53.9,53.9,53.9,53.9,53.9,53.9,53.9,-0.045916894,0.045916894,-0.010791918,0.010791918,0,0.009469992,0,-0.002181018,4.52E-03
54,54,54,54,54,54,54,54,54,-0.045505813,0.045505813,-0.010596799,0.010596799,0,0.007702501,0,-0.002158833,0.00448148
54.1,54.1,54.1,54.1,54.1,54.1,54.1,54.1,54.1,-0.045094732,0.045094732,-0.01040168,0.01040168,0,0.008067058,0,-0.002136414,0.004446826
54.2,54.2,54.2,54.2,54.2,54.2,54.2,54.2,54.2,-0.044683651,0.044683651,-0.010206562,0.010206562,0,0.007608345,0,-0.00211332,0.004412744
54.3,54.3,54.3,54.3,54.3,54.3,54.3,54.3,54.3,-0.04427257,0.04427257,-0.010011443,0.010011443,0,0.008078857,0,-0.002089608,0.00437878
54.4,54.4,54.4,54.4,54.4,54.4,54.4,54.4,54.4,-0.043861489,0.043861489,-0.009816324,0.009816324,0,0.007878481,0,-0.002065514,0.004344748
54.5,54.5,54.5,54.5,54.5,54.5,54.5,54.5,54.5,-0.043450408,0.043450408,-0.009621205,0.009621205,0,0.007175079,0,-0.002041248,0.004310612
54.6,54.6,54.6,54.6,54.6,54.6,54.6,54.6,54.6,-0.043039327,0.043039327,-0.009426086,0.009426086,0,0.007551791,0,-0.002016957,0.004276416
54.7,54.7,54.7,54.7,54.7,54.7,54.7,54.7,54.7,-0.042628246,0.042628246,-0.009230968,0.009230968,0,0.007473369,0,-0.001992765,0.004242213
54.8,54.8,54.8,54.8,54.8,54.8,54.8,54.8,54.8,-0.042217165,0.042217165,-0.009035849,0.009035849,0,0.007112968,0,-0.001968767,0.004208043
54.9,54.9,54.9,54.9,54.9,54.9,54.9,54.9,54.9,-0.041806084,0.041806084,-0.00884073,0.00884073,0,0.00702502,0,-0.001944988,0.00417394
55,55,55,55,55,55,55,55,55,-0.041395003,0.041395003,-0.008645611,0.008645611,0,0.008128431,0,-0.001921375,0.00413993
60,60,60,60,60,60,60,60,60,-0.03235201,0.03235201,-0.005471071,0.005471071,0.00E+00,0.005730162,0,-9.12E-04,2.59E-03
65,65,65,65,65,65,65,65,65,-0.024283853,0.024283853,-0.003154961,0.003154961,0,0.003486815,0,-0.000295814,0.001461279
70,70,70,70,70,70,70,70,70,-0.018636208,0.018636208,-0.001869368,0.001869368,0,0.002004318,0,-2.57E-06,0.00083267
75,75,75,75,75,75,75,75,75,-0.014137317,0.014137317,-0.001105117,0.001105117,0.00E+00,0.001179217,0,0,4.63E-04
80,80,80,80,80,80,80,80,80,-0.011162546,0.011162546,-0.000637095,0.000637095,0,6.81E-04,0,0,0.000243487
85,85,85,85,85,85,85,85,85,-0.008895352,0.008895352,-0.000355637,0.000355637,0,3.84E-04,0,0,0.000117939
90,90,90,90,90,90,90,90,90,-0.00657417,0.00657417,-0.000189913,0.000189913,0,2.06E-04,0,0,4.90E-05
95,95,95,95,95,95,95,95,95,-0.004045629,0.004045629,-0.000189913,0.000189913,0,1.04E-04,0,0,1.46E-05


==> figures/E2PdWCplot_new_new.csv <==
3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,3.00E+01,-0.298927708,0.298927708,0.08953724,0.085142359,0.002307498,0.001900297,0.004340188,0.003663705,-0.202684494
30.1,30.1,30.1,30.1,30.1,30.1,30.1,30.1,30.1,-0.298118378,0.298118378,0.100827165,0.096343107,0.00236071,0.001952764,0.00417177,0.003505553,-0.259042804
30.2,30.2,30.2,30.2,30.2,30.2,30.2,30.2,30.2,-0.297309049,0.297309049,0.111173972,0.106676572,0.002397384,0.001988952,0.004024063,0.003369188,-0.303093514
30.3,30.3,30.3,30.3,30.3,30.3,30.3,30.3,30.3,-0.296499719,0.296499719,0.120488635,0.116036639,0.002414853,0.002006327,0.003903544,0.003256661,-0.329764705
30.4,30.4,30.4,30.4,30.4,30.4,30.4,30.4,30.4,-0.29569039,0.29569039,0.128700643,0.124340022,0.002410842,0.002002818,0.003809011,0.003169266,-0.336478806
30.5,30.5,30.5,30.5,30.5,30.5,30.5,30.5,30.5,-0.294881061,0.294881061,0.135757432,0.131524943,0.002383583,0.00197686,0.003737749,0.003106141,-0.323503166
30.6,30.6,30.6,30.6,30.6,30.6,30.6,30.6,30.6,-0.294071731,0.294071731,0.141625514,0.137553322,0.002331889,0.001927439,0.003688659,0.003064769,-0.293789535
30.7,30.7,30.7,30.7,30.7,30.7,30.7,30.7,30.7,-0.293262402,0.293262402,0.146289231,0.14240684,0.002255115,0.001853994,0.003658619,0.003042053,-0.252322855
30.8,30.8,30.8,30.8,30.8,30.8,30.8,30.8,30.8,-0.292453072,0.292453072,0.149748664,0.146084418,0.002153081,0.00175634,0.003644149,0.003035049,-0.20514076
30.9,30.9,30.9,30.9,30.9,30.9,30.9,30.9,30.9,-0.291643743,0.291643743,0.152019412,0.148600945,0.002025937,0.001634551,0.003642919,0.003040923,-0.158232751
31,31,31,31,31,31,31,31,31,-0.290834413,0.290834413,0.153132604,0.149986417,0.001873715,0.001488529,0.003652502,0.003056693,-0.116533627
31.1,31.1,31.1,31.1,31.1,31.1,31.1,31.1,31.1,-0.290025084,0.290025084,0.153145496,0.150296145,0.001696751,0.001318411,0.003669312,0.00307971,-0.083215381
31.2,31.2,31.2,31.2,31.2,31.2,31.2,31.2,31.2,-0.289215754,0.289215754,0.152138457,0.149605991,0.001495638,0.001124556,0.003691301,0.003107829,-0.059368283
31.3,31.3,31.3,31.3,31.3,31.3,31.3,31.3,31.3,-0.288406425,0.288406425,0.15012903,0.147930453,0.001270341,0.000906877,0.00371493,0.003137333,-0.044114307
31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,31.4,-0.287597096,0.287597096,0.147180331,0.145327412,0.001021384,0.000665762,0.003737086,0.003165664,-0.035165006
31.5,31.5,31.5,31.5,31.5,31.5,31.5,31.5,31.5,-0.286787766,0.286787766,0.143355318,0.141854761,0.000749272,0.000401577,0.00375693,0.003191175,-0.029522269
31.6,31.6,31.6,31.6,31.6,31.6,31.6,31.6,31.6,-0.285978437,0.285978437,0.138715966,0.137569685,0.000454444,0.000114672,0.003772659,0.003212987,-0.024263559
31.7,31.7,31.7,31.7,31.7,31.7,31.7,31.7,31.7,-0.285169107,0.285169107,0.133323275,0.132529343,0.000137149,0,0.003785584,0.003230479,-0.017202704
31.8,31.8,31.8,31.8,31.8,31.8,31.8,31.8,31.8,-0.284359778,0.284359778,0.127235809,0.126788769,-0.00020267,0,0.003793228,0.003243197,-0.007294177
31.9,31.9,31.9,31.9,31.9,31.9,31.9,31.9,31.9,-0.283550448,0.283550448,0.120509236,0.120400391,-0.000564975,0,0.003796048,0.003250911,0.002825253
32,32,32,32,32,32,32,32,32,-0.282741119,0.282741119,0.113198231,0.113416222,-0.000949666,0,0.003793921,0.003253873,0.016844513
32.1,32.1,32.1,32.1,32.1,32.1,32.1,32.1,32.1,-0.281931789,0.281931789,0.105351308,0.105882739,-0.001356612,0,0.003787695,0.003252329,0.030570521
32.2,32.2,32.2,32.2,32.2,32.2,32.2,32.2,32.2,-0.28112246,0.28112246,0.097008876,0.097838742,-0.001785692,0,0.003777294,0.003246521,0.04225958
32.3,32.3,32.3,32.3,32.3,32.3,32.3,32.3,32.3,-0.28031313,0.28031313,0.088201404,0.089313633,-0.002236844,0,0.003762736,0.003236721,0.050615442
32.4,32.4,32.4,32.4,32.4,32.4,32.4,32.4,32.4,-0.279503801,0.279503801,0.078948449,0.080326603,-0.002710092,-0.000325768,0.003744917,0.003223252,0.055112256
32.5,32.5,32.5,32.5,32.5,32.5,32.5,32.5,32.5,-0.278694472,0.278694472,0.069257584,0.070885409,-0.00320506,-0.000784559,0.003723686,0.00320648,0.056092445
32.6,32.6,32.6,32.6,32.6,32.6,32.6,32.6,32.6,-0.277885142,0.277885142,0.059122801,0.060984672,-0.003720953,-0.001282982,0.003699338,0.003186854,0.054630276
32.7,32.7,32.7,32.7,32.7,32.7,32.7,32.7,32.7,-0.277075813,0.277075813,0.048522813,0.050604213,-0.0042572,-0.001821593,0.003672889,0.0031648,0.052211771
32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,32.8,-0.276266483,0.276266483,0.03742003,0.039708113,-0.004813674,-0.00239727,0.003644563,0.003140653,0.050328372
32.9,32.9,32.9,32.9,32.9,32.9,32.9,32.9,32.9,-0.275457154,0.275457154,0.025760357,0.028244503,-0.00539089,-0.003005619,0.003613376,0.003113784,0.050095286
33,33,33,33,33,33,33,33,33,-0.274647824,0.274647824,0.013474031,0.016146407,-0.005990113,-0.003642696,0.00357865,0.003083199,0.051991759
33.1,33.1,33.1,33.1,33.1,33.1,33.1,33.1,33.1,-0.273838495,0.273838495,0.000476803,0.003332908,-0.006613306,-0.004305951,0.003540209,0.003048892,0.055783342
33.2,33.2,33.2,33.2,33.2,33.2,33.2,33.2,33.2,-0.273029165,0.273029165,-0.013322777,-0.007773394,-0.007262973,-0.004994529,0.003498409,0.003011118,0.06063614
33.3,33.3,33.3,33.3,33.3,33.3,33.3,33.3,33.3,-0.272219836,0.272219836,-0.02800935,-0.022207666,-0.007942955,-0.005710143,0.003453386,0.002970186,0.065382647
33.4,33.4,33.4,33.4,33.4,33.4,33.4,33.4,33.4,-0.271410507,0.271410507,-0.043637966,-0.037557897,-0.008659699,-0.006458174,0.003405667,0.002926498,0.068860963
33.5,33.5,33.5,33.5,33.5,33.5,33.5,33.5,33.5,-0.270601177,0.270601177,-0.060202656,-0.0538443,-0.009422392,-0.007247533,0.003355758,0.002880555,0.070234768
33.6,33.6,33.6,33.6,33.6,33.6,33.6,33.6,33.6,-0.269791848,0.269791848,-0.077600798,-0.070976797,-0.010242796,-0.00809017,0.003304261,0.002832967,0.06921087
33.7,33.7,33.7,33.7,33.7,33.7,33.7,33.7,33.7,-0.268982518,0.268982518,-0.095602975,-0.088729282,-0.011134714,-0.009000256,0.003251836,0.002784409,0.066102017
33.8,33.8,33.8,33.8,33.8,33.8,33.8,33.8,33.8,-0.268173189,0.268173189,-0.113840647,-0.106732807,-0.01211314,-0.009993118,0.003199228,0.002735665,0.061723472
33.9,33.9,33.9,33.9,33.9,33.9,33.9,33.9,33.9,-0.267363859,0.267363859,-0.131820191,-0.124494715,-0.013193241,-0.011084094,0.003147254,0.002687522,0.057159273
34,34,34,34,34,34,34,34,34,-0.26655453,0.26655453,-0.148961232,-0.141440818,-0.014389288,-0.012287434,0.003102608,0.002643772,0.053465395
34.1,34.1,34.1,34.1,34.1,34.1,34.1,34.1,34.1,-0.2657452,0.2657452,-0.164653128,-0.156973905,-0.015713643,-0.013615315,0.003068317,0.002615987,0.051390465
34.2,34.2,34.2,34.2,34.2,34.2,34.2,34.2,34.2,-0.264935871,0.264935871,-0.178352197,-0.170571268,-0.017179358,-0.015080101,0.003060792,0.002612354,0.05119848
34.3,34.3,34.3,34.3,34.3,34.3,34.3,34.3,34.3,-0.264126541,0.264126541,-0.189563878,-0.181760251,-0.018792825,-0.016688013,0.003084892,0.002636766,0.052599547
34.4,34.4,34.4,34.4,34.4,34.4,34.4,34.4,34.4,-0.263317212,0.263317212,-0.197893011,-0.19017545,-0.020554104,-0.018439317,0.003134657,0.002692109,0.054852054
34.5,34.5,34.5,34.5,34.5,34.5,34.5,34.5,34.5,-0.262507883,0.262507883,-0.203122679,-0.19562282,-0.022461735,-0.02033259,0.003215904,0.002781613,0.056992124
34.6,34.6,34.6,34.6,34.6,34.6,34.6,34.6,34.6,-0.261698553,0.261698553,-0.205197106,-0.198061552,-0.024510251,-0.022362653,0.003343688,0.002906802,0.058096102
34.7,34.7,34.7,34.7,34.7,34.7,34.7,34.7,34.7,-0.260889224,0.260889224,-0.204216594,-0.19759569,-0.026691157,-0.024521573,0.003493771,0.003068838,0.057533616
34.8,34.8,34.8,34.8,34.8,34.8,34.8,34.8,34.8,-0.260079894,0.260079894,-0.200419914,-0.19445485,-0.028994722,-0.026800429,0.003691843,0.00326925,0.055135256
34.9,34.9,34.9,34.9,34.9,34.9,34.9,34.9,34.9,-0.259270565,0.259270565,-0.194157009,-0.18896714,-0.031409407,-0.029188666,0.003933739,0.003509392,0.05123175
35,35,35,35,35,35,35,35,35,-0.258461235,0.258461235,-0.185851503,-0.026293818,-0.033922308,-0.031674445,0.004212596,0.003791255,0.046556562
35.1,35.1,35.1,35.1,35.1,35.1,35.1,35.1,35.1,-0.256910697,0.256910697,-0.024326896,-0.021072419,-0.036519488,-0.034244881,0.004530741,0.004109728,0.042040679
35.2,35.2,35.2,35.2,35.2,35.2,35.2,35.2,35.2,-0.25536016,0.25536016,-0.014349026,-0.013037571,-0.039186261,-0.036886255,0.00486787,0.004458159,0.038556624
35.3,35.3,35.3,35.3,35.3,35.3,35.3,35.3,35.3,-0.253809622,0.253809622,-0.003287982,-0.004826955,-0.041907395,-0.039584153,0.005217189,0.004810552,0.036682205
35.4,35.4,35.4,35.4,35.4,35.4,35.4,35.4,35.4,-0.252259084,0.252259084,0.006439692,0,-0.044667222,-0.042323543,0.005554825,0.005153247,0.036546856
35.5,35.5,35.5,35.5,35.5,35.5,35.5,35.5,35.5,-0.250708546,0.250708546,0.013362346,0.003820454,-0.04744967,-0.045088822,0.005876562,0.005480637,0.037801532
35.6,35.6,35.6,35.6,35.6,35.6,35.6,35.6,35.6,-0.249158008,0.249158008,0.016955106,0.006060339,-0.05023777,-0.047863347,0.006178656,0.005787351,0.039719022
35.7,35.7,35.7,35.7,35.7,35.7,35.7,35.7,35.7,-0.24760747,0.24760747,0.017432999,0.006463172,-0.053009505,-0.05062533,0.006456959,0.006068644,0.041396928
35.8,35.8,35.8,35.8,35.8,35.8,35.8,35.8,35.8,-0.246056932,0.246056932,0.015490783,0.005592019,-0.055740538,-0.053350629,0.006703002,0.006320688,0.042006961
35.9,35.9,35.9,35.9,35.9,35.9,35.9,35.9,35.9,-0.244506395,0.244506395,0.012043399,0.00399813,-0.0584062,-0.056014774,0.006914752,0.006540752,0.041023192
36,36,36,36,36,36,36,36,36,-0.242955857,0.242955857,0.007996113,0.002132529,-0.060981447,-0.058592959,0.00708991,0.0067268,0.038367114
36.1,36.1,36.1,36.1,36.1,36.1,36.1,36.1,36.1,-0.241405319,0.241405319,0.004078044,0.000312019,-0.063441132,-0.061060418,0.007241856,0.006877717,0.034430171
36.2,36.2,36.2,36.2,36.2,36.2,36.2,36.2,36.2,-0.239854781,0.239854781,0.000764946,0,-0.065760313,-0.063392743,0.007346809,0.006992859,0.029967858
36.3,36.3,36.3,36.3,36.3,36.3,36.3,36.3,36.3,-0.238304243,0.238304243,-0.001715507,0,-0.06791448,-0.065566044,0.007422936,0.007073235,0.025894014
36.4,36.4,36.4,36.4,36.4,36.4,36.4,36.4,36.4,-0.236753705,0.236753705,-0.003332844,-0.000830675,-0.06987965,-0.067556961,0.007465756,0.007120744,0.023030199
36.5,36.5,36.5,36.5,36.5,36.5,36.5,36.5,36.5,-0.235203167,0.235203167,-0.004194535,-0.001448362,-0.071632259,-0.069342459,0.007481579,0.007140871,0.021878332
36.6,36.6,36.6,36.6,36.6,36.6,36.6,36.6,36.6,-0.23365263,0.23365263,-0.004492183,-0.001875302,-0.073143591,-0.070894197,0.007475383,0.007139047,0.022478449
36.7,36.7,36.7,36.7,36.7,36.7,36.7,36.7,36.7,-0.232102092,0.232102092,-0.004449247,-0.002186366,-0.074374969,-0.072173708,0.007449439,0.00712058,0.024391364
36.8,36.8,36.8,36.8,36.8,36.8,36.8,36.8,36.8,-0.230551554,0.230551554,-0.004270383,-0.002436432,-0.075285795,-0.073140544,0.00741306,0.007090378,0.026812264
36.9,36.9,36.9,36.9,36.9,36.9,36.9,36.9,36.9,-0.229001016,0.229001016,-0.004104939,-0.002660445,-0.075833871,-0.073752756,0.007370824,0.007052792,0.028786598
37,37,37,37,37,37,37,37,37,-0.227450478,0.227450478,-0.004036724,-0.002876787,-0.07597638,-0.073967931,0.007325302,0.00701281,0.029471475
37.1,37.1,37.1,37.1,37.1,37.1,37.1,37.1,37.1,-0.22589994,0.22589994,-0.004097074,-0.003092405,-0.075680648,-0.073753543,0.007283047,0.006975888,0.028375115
37.2,37.2,37.2,37.2,37.2,37.2,37.2,37.2,37.2,-0.224349402,0.224349402,-0.004283352,-0.00330707,-0.074915622,-0.073079204,0.007251077,0.006947234,0.025499739
37.3,37.3,37.3,37.3,37.3,37.3,37.3,37.3,37.3,-0.222798864,0.222798864,-0.004569172,-0.003515751,-0.07360477,-0.071869562,0.007224094,0.006927903,0.021341515
37.4,37.4,37.4,37.4,37.4,37.4,37.4,37.4,37.4,-0.221248327,0.221248327,-0.004914122,-0.003713428,-0.071690101,-0.070067218,0.007212577,0.006918906,0.01679082
37.5,37.5,37.5,37.5,37.5,37.5,37.5,37.5,37.5,-0.219697789,0.219697789,-0.005271684,-0.003895895,-0.069114859,-0.067616118,0.007208523,0.006921203,0.012890038
37.6,37.6,37.6,37.6,37.6,37.6,37.6,37.6,37.6,-0.218147251,0.218147251,-0.00560231,-0.00406049,-0.065824881,-0.064462961,0.007216911,0.006935385,0.010550096
37.7,37.7,37.7,37.7,37.7,37.7,37.7,37.7,37.7,-0.216596713,0.216596713,-0.005883156,-0.004206199,-0.061769909,-0.060558448,0.007238702,0.006960758,0.010291656
37.8,37.8,37.8,37.8,37.8,37.8,37.8,37.8,37.8,-0.215046175,0.215046175,-0.006107945,-0.004333395,-0.05690419,-0.05585772,0.007267959,0.006997431,0.012082536
37.9,37.9,37.9,37.9,37.9,37.9,37.9,37.9,37.9,-0.213495637,0.213495637,-0.006279465,-0.00444342,-0.051184373,-0.050318091,0.007312715,0.007045892,0.015318643
38,38,38,38,38,38,38,38,38,-0.211945099,0.211945099,-0.006403139,-0.004538151,-0.044568427,-0.0438978,0.007366841,0.007105486,0.018959984
38.1,38.1,38.1,38.1,38.1,38.1,38.1,38.1,38.1,-0.210394562,0.210394562,-0.006486282,-0.004619634,-0.037021209,-0.036561525,0.007433125,0.007177098,0.021793452
38.2,38.2,38.2,38.2,38.2,38.2,38.2,38.2,38.2,-0.208844024,0.208844024,-0.006539764,-0.004689828,-0.028515192,-0.028281153,0.007510979,0.007261161,0.02275813
38.3,38.3,38.3,38.3,38.3,38.3,38.3,38.3,38.3,-0.207293486,0.207293486,-0.00657662,-0.004750445,-0.019031386,-0.019036757,0.007603885,0.007358398,0.021249865
38.4,38.4,38.4,38.4,38.4,38.4,38.4,38.4,38.4,-0.205742948,0.205742948,-0.006607265,-0.004802895,-0.008561799,-0.008819133,0.007711415,0.007469641,0.017322658
38.5,38.5,38.5,38.5,38.5,38.5,38.5,38.5,38.5,-0.20419241,0.20419241,-0.006636066,-0.004848278,0.002882472,0,0.007833664,0.007596248,0.011727427
38.6,38.6,38.6,38.6,38.6,38.6,38.6,38.6,38.6,-0.202641872,0.202641872,-0.006662692,-0.004887425,0.015266888,0.011777072,0.00796963,0.007739738,0.005767588
38.7,38.7,38.7,38.7,38.7,38.7,38.7,38.7,38.7,-0.201091334,0.201091334,-0.006686171,-0.004920954,0.028527847,0.024673108,0.008126321,0.007900943,0.000994983
38.8,38.8,38.8,38.8,38.8,38.8,38.8,38.8,38.8,-0.199540796,0.199540796,-0.006707013,-0.004949327,0.042567646,0.038342813,0.008301093,0.008080549,0
38.9,38.9,38.9,38.9,38.9,38.9,38.9,38.9,38.9,-0.197990259,0.197990259,-0.006725841,-0.004972895,0.057247373,0.052676465,0.008494922,0.008279469,9.16E-05
39,39,39,39,39,39,39,39,39,-0.196439721,0.196439721,-0.006741363,-0.004991938,0.072364952,0.067485842,0.008709244,0.008498697,0.00481148
39.1,39.1,39.1,39.1,39.1,39.1,39.1,39.1,39.1,-0.194889183,0.194889183,-0.006750819,-0.005006693,0.087661978,0.082517019,0.00894515,0.008739744,0.011994005
39.2,39.2,39.2,39.2,39.2,39.2,39.2,39.2,39.2,-0.193338645,0.193338645,-0.006752461,-0.005017367,0.102826841,0.097458993,0.009203645,0.009003114,0.019809635
39.3,39.3,39.3,39.3,39.3,39.3,39.3,39.3,39.3,-0.191788107,0.191788107,-0.006747011,-0.005024147,0.117476423,0.111929405,0.00948952,0.009294582,0.025870072
39.4,39.4,39.4,39.4,39.4,39.4,39.4,39.4,39.4,-0.190237569,0.190237569,-0.006736496,-0.00502721,0.131178907,0.125499811,0.009809162,0.009619375,0.027692887
39.5,39.5,39.5,39.5,39.5,39.5,39.5,39.5,39.5,-0.188687031,0.188687031,-0.006722095,-0.005026723,0.143481109,0.137724051,0.010164118,0.009980887,0.023230035
39.6,39.6,39.6,39.6,39.6,39.6,39.6,39.6,39.6,-0.187136494,0.187136494,-0.006703561,-0.005022852,0.153915983,0.148145571,0.010557232,0.010382168,0.011343618
39.7,39.7,39.7,39.7,39.7,39.7,39.7,39.7,39.7,-0.185585956,0.185585956,-0.006680572,-0.005015754,0.162030971,0.156324643,0.01099475,0.010826087,-0.005185719
39.8,39.8,39.8,39.8,39.8,39.8,39.8,39.8,39.8,-0.184035418,0.184035418,-0.006654001,-0.005005583,0.167425287,0.161873979,0.011475726,0.011313722,-0.030286862
39.9,39.9,39.9,39.9,39.9,39.9,39.9,39.9,39.9,-0.18248488,0.18248488,-0.006626153,-0.004993036,0.169791187,0.164496482,0.011996444,0.011840229,-0.058743515
40,40,40,40,40,40,40,40,40,-0.180934342,0.180934342,-0.006598619,-0.004978624,0.168937183,0.021619399,0.012552472,0.012404357,-0.08732713
40.1,40.1,40.1,40.1,40.1,40.1,40.1,40.1,40.1,-0.179583837,0.179583837,-0.006569846,-0.004961611,0.022348891,0.017993524,0.013142818,0.013001657,-0.112578811
40.2,40.2,40.2,40.2,40.2,40.2,40.2,40.2,40.2,-0.178233333,0.178233333,-0.006539116,-0.004942141,0.014129632,0.011420809,0.013763334,0.013629643,-0.131430063
40.3,40.3,40.3,40.3,40.3,40.3,40.3,40.3,40.3,-0.176882828,0.176882828,-0.00650643,-0.00492034,0.004508587,0.00447566,0.014411707,0.014285522,-0.141721542
40.4,40.4,40.4,40.4,40.4,40.4,40.4,40.4,40.4,-0.175532323,0.175532323,-0.00647256,-0.004896332,-0.0041024,0,0.015083971,0.01496608,-0.142548241
40.5,40.5,40.5,40.5,40.5,40.5,40.5,40.5,40.5,-0.174181818,0.174181818,-0.006438109,-0.004870238,-0.010265707,-0.002396572,0.015775372,0.015667166,-0.134361992
40.6,40.6,40.6,40.6,40.6,40.6,40.6,40.6,40.6,-0.172831314,0.172831314,-0.006402871,-0.004842186,-0.013511914,-0.004367256,0.016484243,0.016385787,-0.118828163
40.7,40.7,40.7,40.7,40.7,40.7,40.7,40.7,40.7,-0.171480809,0.171480809,-0.006366244,-0.004812311,-0.014093193,-0.004854565,0.017206614,0.0171185,-0.098465049
40.8,40.8,40.8,40.8,40.8,40.8,40.8,40.8,40.8,-0.170130304,0.170130304,-0.006328095,-0.00478075,-0.012691374,-0.004354857,0.017939463,0.017862122,-0.076155092
40.9,40.9,40.9,40.9,40.9,40.9,40.9,40.9,40.9,-0.168779799,0.168779799,-0.006288971,-0.004747647,-0.01014752,-0.003322127,0.0186817,0.018615401,-0.054627884
41,41,41,41,41,41,41,41,41,-0.167429295,0.167429295,-0.006249479,-0.004713145,-0.007240956,-0.002103988,0.019440117,0.019384746,-0.03601932
41.1,41.1,41.1,41.1,41.1,41.1,41.1,41.1,41.1,-0.16607879,0.16607879,-0.006209676,-0.004677386,-0.004546181,-0.00092732,0.020217751,0.02017345,-0.021586581
41.2,41.2,41.2,41.2,41.2,41.2,41.2,41.2,41.2,-0.164728285,0.164728285,-0.006169204,-0.00464051,-0.002386373,0,0.021011211,0.020978561,-0.011622627
41.3,41.3,41.3,41.3,41.3,41.3,41.3,41.3,41.3,-0.16337778,0.16337778,-0.006127888,-0.004602653,-0.000867891,0,0.021816821,0.021796439,-0.005571843
41.4,41.4,41.4,41.4,41.4,41.4,41.4,41.4,41.4,-0.162027276,0.162027276,-0.006086037,-0.004563945,4.98E-05,0,0.022630379,0.022622503,-0.002294995
41.5,41.5,41.5,41.5,41.5,41.5,41.5,41.5,41.5,-0.160676771,0.160676771,-0.006044105,-0.004524512,0.000490622,0,0.023446361,0.023451194,-0.00041517
41.6,41.6,41.6,41.6,41.6,41.6,41.6,41.6,41.6,-0.159326266,0.159326266,-0.006002201,-0.00448447,0.000616766,0,0.024258442,0.024275678,0
41.7,41.7,41.7,41.7,41.7,41.7,41.7,41.7,41.7,-0.157975761,0.157975761,-0.005960069,-0.004443932,0.000591867,0,0.025056804,0.0250881,0.001084529
41.8,41.8,41.8,41.8,41.8,41.8,41.8,41.8,41.8,-0.156625257,0.156625257,-0.005917494,-0.004403001,0.000546854,0,0.025834966,0.025879303,0.004678059
41.9,41.9,41.9,41.9,41.9,41.9,41.9,41.9,41.9,-0.155274752,0.155274752,-0.005874608,-0.004361774,0.000558251,0,0.026581118,0.026638893,0.009271586
42,42,42,42,42,42,42,42,42,-0.153924247,0.153924247,-0.005831729,-0.004320338,0.000650005,9.15E-05,0.027285322,0.027355525,0.014357339
42.1,42.1,42.1,42.1,42.1,42.1,42.1,42.1,42.1,-0.152573742,0.152573742,-0.005788996,-0.004278777,0.000813917,0.000244821,0.02792526,0.028012316,0.019217855
42.2,42.2,42.2,42.2,42.2,42.2,42.2,42.2,42.2,-0.151223238,0.151223238,-0.005746262,-0.004237163,0.001030579,0.000403395,0.02847034,0.028567324,0.023156768
42.3,42.3,42.3,42.3,42.3,42.3,42.3,42.3,42.3,-0.149872733,0.149872733,-0.005703342,-0.004195561,0.001278067,0.000563285,0.028886598,0.028998113,0.025694629
42.4,42.4,42.4,42.4,42.4,42.4,42.4,42.4,42.4,-0.148522228,0.148522228,-0.005660275,-0.004154029,0.001531844,0.00071923,0.02915498,0.029287988,0.026683795
42.5,42.5,42.5,42.5,42.5,42.5,42.5,42.5,42.5,-0.147171723,0.147171723,-0.005617282,-0.004112617,0.001766949,0.000866576,0.029277771,0.029421914,0.026322445
42.6,42.6,42.6,42.6,42.6,42.6,42.6,42.6,42.6,-0.145821218,0.145821218,-0.005576246,-0.004072725,0.001966473,0.001002451,0.029234208,0.029393948,0.025083953
42.7,42.7,42.7,42.7,42.7,42.7,42.7,42.7,42.7,-0.144470714,0.144470714,-0.005536785,-0.004033975,0.002126521,0.0011254,0.029011881,0.029188651,0.023559303
42.8,42.8,42.8,42.8,42.8,42.8,42.8,42.8,42.8,-0.143120209,0.143120209,-0.00549741,-0.003995492,0.002253578,0.001235011,0.028602781,0.028785469,0.022300489
42.9,42.9,42.9,42.9,42.9,42.9,42.9,42.9,42.9,-0.141769704,0.141769704,-0.005458119,-0.003957298,0.002356596,0.001332039,0.027967498,0.02817204,0.021695422
43,43,43,43,43,43,43,43,43,-0.140419199,0.140419199,-0.005419023,-0.003919388,0.002440561,0.001417758,0.027117357,0.027328681,0.021879815
43.1,43.1,43.1,43.1,43.1,43.1,43.1,43.1,43.1,-0.139068695,0.139068695,-0.00538019,-0.003881749,0.002507888,0.00149363,0.02599183,0.026218094,0.022728814
43.2,43.2,43.2,43.2,43.2,43.2,43.2,43.2,43.2,-0.13771819,0.13771819,-0.005341539,-0.003844366,0.002562726,0.00156108,0.024570754,0.024809108,0.023917323
43.3,43.3,43.3,43.3,43.3,43.3,43.3,43.3,43.3,-0.136367685,0.136367685,-0.005302912,-0.003807225,0.002611457,0.001621368,0.022807848,0.023054259,0.025027606
43.4,43.4,43.4,43.4,43.4,43.4,43.4,43.4,43.4,-0.13501718,0.13501718,-0.005264235,-0.00377032,0.002658744,0.001675537,0.0206378,0.020891502,0.025672211
43.5,43.5,43.5,43.5,43.5,43.5,43.5,43.5,43.5,-0.133666676,0.133666676,-0.005225575,-0.003733645,0.002704462,0.001724419,0.017986111,0.018247592,0.025598783
43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,43.6,-0.132316171,0.132316171,-0.005187034,-0.003697197,0.002745446,1.77E-03,0.014745813,0.015009053,0.024750527
43.7,43.7,43.7,43.7,43.7,43.7,43.7,43.7,43.7,-0.130965666,0.130965666,-0.005148625,-0.003660972,0.002779818,0.001808745,0.010776072,0.011047923,0.023269632
43.8,43.8,43.8,43.8,43.8,43.8,43.8,43.8,43.8,-0.129615161,0.129615161,-0.005110287,-0.003624969,0.002808811,0.001845073,0.00593008,0.006207616,0.021447289
43.9,43.9,43.9,43.9,43.9,43.9,43.9,43.9,43.9,-0.128264657,0.128264657,-0.005071986,-0.003589182,0.002834541,0.001877946,4.19E-05,0.000305695,0.019637028
44,44,44,44,44,44,44,44,44,-0.126914152,0.126914152,-0.005033775,-0.003553608,0.002857139,0.001907619,-0.007093164,-0.003996596,0.018157421
44.1,44.1,44.1,44.1,44.1,44.1,44.1,44.1,44.1,-0.125563647,0.125563647,-0.004995738,-0.00351824,0.002874871,0.001934304,-0.015573446,-0.012383479,0.017210741
44.2,44.2,44.2,44.2,44.2,44.2,44.2,44.2,44.2,-0.124213142,0.124213142,-0.004957903,-0.003483071,0.002886729,0.001958186,-0.025465873,-0.022166245,0.016838161
44.3,44.3,44.3,44.3,44.3,44.3,44.3,44.3,44.3,-0.122862638,0.122862638,-0.004920223,-0.003448095,0.002893999,0.001979428,-0.036709837,-0.033322201,0.016921108
44.4,44.4,44.4,44.4,44.4,44.4,44.4,44.4,44.4,-0.121512133,0.121512133,-0.004882653,-0.003413304,0.002898961,0.001998172,-0.049040447,-0.045625547,0.017225307
44.5,44.5,44.5,44.5,44.5,44.5,44.5,44.5,44.5,-0.120161628,0.120161628,-0.004845207,-0.003378689,0.00290257,0.002014547,-0.061978132,-0.058591779,0.017472827
44.6,44.6,44.6,44.6,44.6,44.6,44.6,44.6,44.6,-0.118811123,0.118811123,-0.004807936,-0.003344245,0.002903977,0.002028667,-0.074941997,-0.071635186,0.01742106
44.7,44.7,44.7,44.7,44.7,44.7,44.7,44.7,44.7,-0.117460619,0.117460619,-0.004770864,-0.003309965,0.002902216,0.002040638,-0.087439008,-0.084243598,0.016926765
44.8,44.8,44.8,44.8,44.8,44.8,44.8,44.8,44.8,-0.116110114,0.116110114,-0.004733957,-0.003275838,0.002897742,0.002050553,-0.099161887,-0.096096419,0.015978867
44.9,44.9,44.9,44.9,44.9,44.9,44.9,44.9,44.9,-0.114759609,0.114759609,-0.00469717,-0.003241852,0.002891983,0.0020585,-0.110214472,-0.107290874,0.014693274
45,45,45,45,45,45,45,45,45,-0.113409104,0.113409104,-0.004660497,-0.003208001,0.002885722,0.002064562,-0.121247733,-0.118478977,0.013273553
45.1,45.1,45.1,45.1,45.1,45.1,45.1,45.1,45.1,-0.112379903,0.112379903,-0.004623979,-0.003174288,0.002878412,0.002068822,-0.116375531,-0.100978686,0.011950194
45.2,45.2,45.2,45.2,45.2,45.2,45.2,45.2,45.2,-0.111350702,0.111350702,-0.004588862,-0.003141581,0.002869915,0.002071889,-0.097912806,-0.084675294,0.010919199
45.3,45.3,45.3,45.3,45.3,45.3,45.3,45.3,45.3,-0.110321501,0.110321501,-0.004554156,-0.003109126,0.002859647,0.002073446,-0.080906441,-0.069372297,0.010284228
45.4,45.4,45.4,45.4,45.4,45.4,45.4,45.4,45.4,-0.109292301,0.109292301,-0.004519665,-0.003076836,0.002848438,0.002073473,-0.065018771,-0.055041173,0.010041045
45.5,45.5,45.5,45.5,45.5,45.5,45.5,45.5,45.5,-0.1082631,0.1082631,-0.004485388,-0.00304471,0.002837033,0.002072046,-0.050410143,-0.0419646,0.010084543
45.6,45.6,45.6,45.6,45.6,45.6,45.6,45.6,45.6,-0.107233899,0.107233899,-0.00445133,-0.003012739,0.002825217,0.002069241,-0.037397985,-0.030457619,0.010243881
45.7,45.7,45.7,45.7,45.7,45.7,45.7,45.7,45.7,-0.106204698,0.106204698,-0.004417489,-0.002980914,0.002812308,0.002065129,-0.02623937,-0.020720468,0.010333827
45.8,45.8,45.8,45.8,45.8,45.8,45.8,45.8,45.8,-0.105175497,0.105175497,-0.004383834,-0.002949229,0.002798131,0.002059786,-0.017038904,-0.012793751,0.010206566
45.9,45.9,45.9,45.9,45.9,45.9,45.9,45.9,45.9,-0.104146296,0.104146296,-0.004350324,-0.002917679,0.002783251,2.05E-03,-0.009740932,-0.006576154,0.009789567
46,46,46,46,46,46,46,46,46,-0.103117095,0.103117095,-0.004316935,-0.002886263,0.002768277,0.002045722,-0.004167234,-0.001870205,0.009099986
46.1,46.1,46.1,46.1,46.1,46.1,46.1,46.1,46.1,-0.102087894,0.102087894,-0.004283674,-0.002854983,0.002753195,0.002037162,-6.95E-05,0,0.00823304
46.2,46.2,46.2,46.2,46.2,46.2,46.2,46.2,46.2,-0.101058693,0.101058693,-0.004250559,-0.002823843,0.002737527,0.002027694,0.00282285,0.001078123,0.007329526
46.3,46.3,46.3,46.3,46.3,46.3,46.3,46.3,46.3,-0.100029492,0.100029492,-0.004217596,-0.002792846,0.002721032,0.002017401,0.004766901,0.002583444,0.006533032
46.4,46.4,46.4,46.4,46.4,46.4,46.4,46.4,46.4,-0.099000291,0.099000291,-0.004184778,-0.002761997,0.002704026,0.002006364,0.005986365,0.003481873,0.005949649
46.5,46.5,46.5,46.5,46.5,46.5,46.5,46.5,46.5,-0.09797109,0.09797109,-0.004152098,-0.002731301,0.002686988,0.001994662,0.006663249,0.003968374,0.005621503
46.6,46.6,46.6,46.6,46.6,46.6,46.6,46.6,46.6,-0.096941889,0.096941889,-0.004119568,-0.002700763,0.002670014,0.001982373,0.006939178,0.004173833,0.00552067
46.7,46.7,46.7,46.7,46.7,46.7,46.7,46.7,46.7,-0.095912688,0.095912688,-0.004087202,-0.002670387,0.002652792,0.001969569,0.006972307,0.00421529,0.005571609
46.8,46.8,46.8,46.8,46.8,46.8,46.8,46.8,46.8,-0.094883487,0.094883487,-0.004055008,-0.002640177,0.002635073,0.00195632,0.006889277,0.004185893,0.005681712
46.9,46.9,46.9,46.9,46.9,46.9,46.9,46.9,46.9,-0.093854286,0.093854286,-0.004022975,-0.002610136,0.002616999,0.001942693,0.006704009,0.004089018,0.005747388
47,47,47,47,47,47,47,47,47,-0.092825085,0.092825085,-0.003991096,-0.002580268,0.002598919,0.001928749,0.006447202,0.003937257,0.005676283
47.1,47.1,47.1,47.1,47.1,47.1,47.1,47.1,47.1,-0.091795884,0.091795884,-0.003959372,-0.002550576,0.00258097,0.001914548,0.006140521,0.003740296,0.005419499
47.2,47.2,47.2,47.2,47.2,47.2,47.2,47.2,47.2,-0.090766683,0.090766683,-0.003927814,-0.002521061,0.002562968,0.001900142,0.005799286,0.003506766,0.004984679
47.3,47.3,47.3,47.3,47.3,47.3,47.3,47.3,47.3,-0.089737482,0.089737482,-0.003896426,-0.002491728,0.002544694,0.001885579,0.005434575,0.003244951,0.004433841
47.4,47.4,47.4,47.4,47.4,47.4,47.4,47.4,47.4,-0.088708281,0.088708281,-0.003865202,-0.002462576,0.002526183,0.001870903,0.005055021,0.002962849,0.003866502
47.5,47.5,47.5,47.5,47.5,47.5,47.5,47.5,47.5,-0.08767908,0.08767908,-0.003834135,-0.002433608,0.002507674,0.001856151,0.004667744,0.002667939,0.003392433
47.6,47.6,47.6,47.6,47.6,47.6,47.6,47.6,47.6,-0.086649879,0.086649879,-0.003803464,-0.00240501,0.002489468,0.001841454,0.00427887,2.37E-03,0.003101407
47.7,47.7,47.7,47.7,47.7,47.7,47.7,47.7,47.7,-0.085620678,0.085620678,-0.003774106,-0.002377289,0.002472069,0.001827325,0.003894376,0.002066377,0.003038221
47.8,47.8,47.8,47.8,47.8,47.8,47.8,47.8,47.8,-0.084591477,0.084591477,-0.003744945,-0.002349762,0.002454568,0.001813226,0.003517269,0.001769708,0.003186909
47.9,47.9,47.9,47.9,47.9,47.9,47.9,47.9,47.9,-0.083562276,0.083562276,-0.003715997,-0.002322433,0.002436955,0.001799183,0.003150933,0.001480675,0.003475576
48,48,48,48,48,48,48,48,48,-0.082533075,0.082533075,-0.003687245,-0.002295295,0.002419376,0.001785208,0.002798126,0.00120194,0.003793068
48.1,48.1,48.1,48.1,48.1,48.1,48.1,48.1,48.1,-0.081503875,0.081503875,-0.003658667,-0.002268337,0.002401948,0.001771306,0.002460868,0.000935374,0.004017945
48.2,48.2,48.2,48.2,48.2,48.2,48.2,48.2,48.2,-0.080474674,0.080474674,-0.003630237,-0.00224155,0.002384618,0.001757478,0.002140541,0.000682218,0.004051349
48.3,48.3,48.3,48.3,48.3,48.3,48.3,48.3,48.3,-0.079445473,0.079445473,-0.003601938,-0.002214928,0.002367242,0.001743728,0.001837982,0.00044322,0.003844983
48.4,48.4,48.4,48.4,48.4,48.4,48.4,48.4,48.4,-0.078416272,0.078416272,-0.003573755,-0.002188465,0.002349764,0.001730057,0.001553698,0.000218757,0.003416772
48.5,48.5,48.5,48.5,48.5,48.5,48.5,48.5,48.5,-0.077387071,0.077387071,-0.003545681,-0.002162161,0.002332269,0.001716468,0.001287643,8.92E-06,0.002849503
48.6,48.6,48.6,48.6,48.6,48.6,48.6,48.6,48.6,-0.07635787,0.07635787,-0.003517711,-0.002136013,0.002314866,0.00170296,0.001039698,0,0.002272103
48.7,48.7,48.7,48.7,48.7,48.7,48.7,48.7,48.7,-0.075328669,0.075328669,-0.003489854,-0.002110023,0.002297558,0.001689536,0.000809456,0,0.00182767
48.8,48.8,48.8,48.8,48.8,48.8,48.8,48.8,48.8,-0.074299468,0.074299468,-0.003462118,-0.002084191,0.002280261,0.001676194,0.000596366,0,0.001635697
48.9,48.9,48.9,48.9,48.9,48.9,48.9,48.9,48.9,-0.073270267,0.073270267,-0.00343451,-0.002058517,0.002262924,0.001662933,0.000399739,0,0.001757908
49,49,49,49,49,49,49,49,49,-0.072241066,0.072241066,-0.00340703,-0.002033001,0.002245595,0.001649751,0.000218883,0,0.002176337
49.1,49.1,49.1,49.1,49.1,49.1,49.1,49.1,49.1,-0.071211865,0.071211865,-0.00337968,-0.002007644,0.002228359,0.001636645,5.29E-05,0,0.002789442
49.2,49.2,49.2,49.2,49.2,49.2,49.2,49.2,49.2,-0.070182664,0.070182664,-0.003352461,-0.001982445,2.21E-03,0.00162361,-9.89E-05,0,0.003428229
49.3,49.3,49.3,49.3,49.3,49.3,49.3,49.3,49.3,-0.069153463,0.069153463,-0.003325377,-0.001957404,0.002194169,0.001610641,-0.000237447,0,0.003889337
49.4,49.4,49.4,49.4,49.4,49.4,49.4,49.4,49.4,-0.068124262,0.068124262,-0.003298427,-0.001932521,2.18E-03,0.001597735,-0.000363547,0,0.003977945
49.5,49.5,49.5,49.5,49.5,49.5,49.5,49.5,49.5,-0.067095061,0.067095061,-0.003271611,-0.001907795,0.00216007,0.001584887,-0.000477981,0,0.003551112
49.6,49.6,49.6,49.6,49.6,49.6,49.6,49.6,49.6,-0.06606586,0.06606586,-0.003244925,-0.001883227,0.002143115,0.001572091,-0.000581593,0,0.002551832
49.7,49.7,49.7,49.7,49.7,49.7,49.7,49.7,49.7,-0.065036659,0.065036659,-0.00321837,-0.001858815,0.002126269,0.001559343,-0.00067516,0,0.001026111
49.8,49.8,49.8,49.8,49.8,49.8,49.8,49.8,49.8,-0.064007458,0.064007458,-0.003191947,-0.001834559,0.002109499,0.001546639,-0.000759408,0,0
49.9,49.9,49.9,49.9,49.9,49.9,49.9,49.9,49.9,-0.062978257,0.062978257,-0.003165658,-0.00181046,0.002092764,0.001533976,-0.000835028,0,-1.76E-05
50,50,50,50,50,50,50,50,50,-0.061949056,0.061949056,-0.003139938,-0.001786783,0.002076352,0.001521544,-0.000902917,0,-0.001924915
50.1,50.1,50.1,50.1,50.1,50.1,50.1,50.1,50.1,-0.061537975,0.061537975,-0.00311494,-0.001763571,2.06E-03,0.001509448,-0.00096361,0,-0.003480654
50.2,50.2,50.2,50.2,50.2,50.2,50.2,50.2,50.2,-0.061126894,0.061126894,-0.003090104,-0.00174052,0.002044586,0.0014974,-0.001017724,0,-0.004526545
50.3,50.3,50.3,50.3,50.3,50.3,50.3,50.3,50.3,-0.060715813,0.060715813,-0.003065437,-0.001717629,0.002028876,0.001485397,-0.001065774,0,-0.004962666
50.4,50.4,50.4,50.4,50.4,50.4,50.4,50.4,50.4,-0.060304732,0.060304732,-0.003040928,-0.001694892,0.002013237,0.001473431,-0.00110816,0,-0.004770288
50.5,50.5,50.5,50.5,50.5,50.5,50.5,50.5,50.5,-0.059893651,0.059893651,-0.003016558,-0.001672302,0.00199765,0.001461494,-0.00114553,0,-0.00401886
50.6,50.6,50.6,50.6,50.6,50.6,50.6,50.6,50.6,-0.05948257,0.05948257,-0.002992307,-0.001649855,0.001982127,0.00144958,-0.001178211,0,-0.002851363
50.7,50.7,50.7,50.7,50.7,50.7,50.7,50.7,50.7,-0.059071489,0.059071489,-0.002968161,-0.001627546,0.001966683,0.001437685,-0.001206622,0,-0.001453734
50.8,50.8,50.8,50.8,50.8,50.8,50.8,50.8,50.8,-0.058660408,0.058660408,-0.002944113,-0.001605374,0.001951307,0.001425806,-0.001231241,0,-1.77E-05
50.9,50.9,50.9,50.9,50.9,50.9,50.9,50.9,50.9,-0.058249327,0.058249327,-0.002920161,-0.001583339,0.001935976,0.001413945,-0.001252287,0,0
51,51,51,51,51,51,51,51,51,-0.057838246,0.057838246,-0.002896311,-0.001561442,0.001920681,0.001402103,-0.001270156,0,0
51.1,51.1,51.1,51.1,51.1,51.1,51.1,51.1,51.1,-0.057427164,0.057427164,-0.002872578,-0.001539686,0.001905447,0.00139029,-0.00128514,0,0.000148241
51.2,51.2,51.2,51.2,51.2,51.2,51.2,51.2,51.2,-0.057016083,0.057016083,-0.002848986,-0.001518081,0.00189031,0.001378522,-0.001297532,0,0.000599266
51.3,51.3,51.3,51.3,51.3,51.3,51.3,51.3,51.3,-0.056605002,0.056605002,-0.002825545,-1.50E-03,0.001875277,0.001366802,-0.001307509,0,0.000851453
51.4,51.4,51.4,51.4,51.4,51.4,51.4,51.4,51.4,-0.056193921,0.056193921,-0.002802248,-1.48E-03,0.001860328,0.001355128,-0.001315415,0,0.000990987
51.5,51.5,51.5,51.5,51.5,51.5,51.5,51.5,51.5,-0.05578284,0.05578284,-0.002779075,-1.45E-03,0.001845438,0.001343496,-0.001321356,0,0.00108899
51.6,51.6,51.6,51.6,51.6,51.6,51.6,51.6,51.6,-0.055371759,0.055371759,-0.002756007,-1.43E-03,0.001830602,0.001331905,-0.001325541,0,0.001194711
51.7,51.7,51.7,51.7,51.7,51.7,51.7,51.7,51.7,-0.054960678,0.054960678,-0.002733032,-1.41E-03,0.001815827,0.001320351,-0.001328161,0,0.001332812
51.8,51.8,51.8,51.8,51.8,51.8,51.8,51.8,51.8,-0.054549597,0.054549597,-0.002710149,-1.39E-03,0.001801115,0.001308833,-0.001329321,0,0.001504641
51.9,51.9,51.9,51.9,51.9,51.9,51.9,51.9,51.9,-0.054138516,0.054138516,-0.00268736,-1.37E-03,0.00178646,0.00129735,-0.001329164,0,0.001693814
52,52,52,52,52,52,52,52,52,-0.053727435,0.053727435,-0.002664673,-1.35E-03,0.001771854,0.001285903,-0.001327928,0,1.87E-03
52.1,52.1,52.1,52.1,52.1,52.1,52.1,52.1,52.1,-0.053316354,0.053316354,-0.002642092,-1.33E-03,0.001757304,0.001274493,-0.001325633,0,0.002023246
52.2,52.2,52.2,52.2,52.2,52.2,52.2,52.2,52.2,-0.052905273,0.052905273,-0.00261962,-1.31E-03,0.001742824,0.001263124,-0.00132233,0,0.002121958
52.3,52.3,52.3,52.3,52.3,52.3,52.3,52.3,52.3,-0.052494192,0.052494192,-0.002597784,-1.29E-03,0.001728766,0.001252031,-0.001318572,0,0.002166778
52.4,52.4,52.4,52.4,52.4,52.4,52.4,52.4,52.4,-0.052083111,0.052083111,-0.002576494,-1.27E-03,0.001715068,0.001241207,-0.001314204,0,0.002164475
52.5,52.5,52.5,52.5,52.5,52.5,52.5,52.5,52.5,-0.051672029,0.051672029,-0.002555346,-1.25E-03,0.001701451,0.001230442,-0.001309183,0,0.002129022
52.6,52.6,52.6,52.6,52.6,52.6,52.6,52.6,52.6,-0.051260948,0.051260948,-0.002534341,-1.23E-03,0.001687917,0.001219736,-0.001303659,0,0.00207677
52.7,52.7,52.7,52.7,52.7,52.7,52.7,52.7,52.7,-0.050849867,0.050849867,-0.002513466,-1.21E-03,0.001674464,0.001209084,-0.001297513,0,0.002020899
52.8,52.8,52.8,52.8,52.8,52.8,52.8,52.8,52.8,-0.050438786,0.050438786,-0.002492703,-1.19E-03,0.001661085,0.001198482,-0.001290937,0,0.001968288
52.9,52.9,52.9,52.9,52.9,52.9,52.9,52.9,52.9,-0.050027705,0.050027705,-0.002472037,-1.18E-03,1.65E-03,0.001187924,-0.001283921,0,0.001919185
53,53,53,53,53,53,53,53,53,-0.049616624,0.049616624,-0.002451457,-1.16E-03,0.001634497,0.001177409,-0.001273983,0,0.001871199
53.1,53.1,53.1,53.1,53.1,53.1,53.1,53.1,53.1,-0.049205543,0.049205543,-0.002430959,-1.14E-03,0.001621271,0.001166937,-0.001261192,0,0.001825172
53.2,53.2,53.2,53.2,53.2,53.2,53.2,53.2,53.2,-0.048794462,0.048794462,-0.002410542,-1.12E-03,0.001608092,0.001156506,-0.001248279,0,0.001782706
53.3,53.3,53.3,53.3,53.3,53.3,53.3,53.3,53.3,-0.048383381,0.048383381,-0.002390209,-1.10E-03,0.001594966,0.001146116,-0.0012353,0,0.001743427
53.4,53.4,53.4,53.4,53.4,53.4,53.4,53.4,53.4,-0.0479723,0.0479723,-0.002369963,-1.08E-03,0.001581895,0.001135769,-0.001222347,0,0.001706984
53.5,53.5,53.5,53.5,53.5,53.5,53.5,53.5,53.5,-0.047561219,0.047561219,-0.002349806,-1.07E-03,0.001568876,0.001125465,-0.001209521,0,0.001673066
53.6,53.6,53.6,53.6,53.6,53.6,53.6,53.6,53.6,-0.047150138,0.047150138,-0.00232974,-1.05E-03,0.001555909,0.001115203,-0.001196811,0,1.64E-03
53.7,53.7,53.7,53.7,53.7,53.7,53.7,53.7,53.7,-0.046739057,0.046739057,-0.002309765,-1.03E-03,0.001542995,0.001104985,-0.001184515,0,1.61E-03
53.8,53.8,53.8,53.8,53.8,53.8,53.8,53.8,53.8,-0.046327976,0.046327976,-0.002289883,-1.01E-03,0.001530139,0.00109481,-0.00117238,0,1.58E-03
53.9,53.9,53.9,53.9,53.9,53.9,53.9,53.9,53.9,-0.045916894,0.045916894,-0.002270093,-9.96E-04,0.001517341,0.001084678,-0.001160531,0,1.56E-03
54,54,54,54,54,54,54,54,54,-0.045505813,0.045505813,-0.002250395,-9.79E-04,0.001504599,0.00107459,-0.00114885,0,0.001532934
54.1,54.1,54.1,54.1,54.1,54.1,54.1,54.1,54.1,-0.045094732,0.045094732,-0.002230789,-9.61E-04,0.001491909,0.001064545,-0.001137408,0,0.001509449
54.2,54.2,54.2,54.2,54.2,54.2,54.2,54.2,54.2,-0.044683651,0.044683651,-0.002211275,-9.44E-04,0.001479274,0.001054543,-0.001126188,0,0.001487116
54.3,54.3,54.3,54.3,54.3,54.3,54.3,54.3,54.3,-0.04427257,0.04427257,-0.002191853,-9.28E-04,0.001466695,0.001044584,-0.001115087,0,0.001465811
54.4,54.4,54.4,54.4,54.4,54.4,54.4,54.4,54.4,-0.043861489,0.043861489,-0.002172522,-9.11E-04,0.001454174,0.001034667,-0.001104194,0,0.00144542
54.5,54.5,54.5,54.5,54.5,54.5,54.5,54.5,54.5,-0.043450408,0.043450408,-0.002153772,-8.94E-04,0.001442036,0.001025006,-0.001093689,0,0.001426146
54.6,54.6,54.6,54.6,54.6,54.6,54.6,54.6,54.6,-0.043039327,0.043039327,-0.002135633,-8.78E-04,0.0014303,0.001015651,-0.001083574,0,0.001407958
54.7,54.7,54.7,54.7,54.7,54.7,54.7,54.7,54.7,-0.042628246,0.042628246,-0.002117615,-8.62E-04,0.001418638,0.001006352,-0.00107355,0,0.001390431
54.8,54.8,54.8,54.8,54.8,54.8,54.8,54.8,54.8,-0.042217165,0.042217165,-0.002099721,-8.47E-04,0.001407054,0.000997106,-0.001063815,0,0.001373495
54.9,54.9,54.9,54.9,54.9,54.9,54.9,54.9,54.9,-0.041806084,0.041806084,-0.002081939,-8.31E-04,0.001395541,0.000987907,-0.001054121,0,0.001357082
55,55,55,55,55,55,55,55,55,-0.041395003,0.041395003,-0.00206425,-8.15E-04,0.001384085,0.000978748,-0.001044479,0,0.001341133
60,60,60,60,60,60,60,60,60,-0.03235201,0.03235201,-0.001286446,-0.000194223,8.76E-04,0.000571221,-0.000649661,0,7.51E-04
65,65,65,65,65,65,65,65,65,-0.024283853,0.024283853,-0.000735717,0,0.000510253,0.000278478,-0.000379249,0,0.000354752
70,70,70,70,70,70,70,70,70,-0.018636208,0.018636208,-4.33E-04,0,3.06E-04,0.000112516,-0.000231086,0,0.000136723
75,75,75,75,75,75,75,75,75,-0.014137317,0.014137317,-2.59E-04,0,1.87E-04,1.76E-05,-0.000144194,0,1.78E-05
80,80,80,80,80,80,80,80,80,-0.011162546,0.011162546,-1.53E-04,0,1.13E-04,0,-8.98E-05,0,0
85,85,85,85,85,85,85,85,85,-0.008895352,0.008895352,-8.92E-05,0,6.76E-05,0.00E+00,-5.53E-05,0,0
90,90,90,90,90,90,90,90,90,-0.00657417,0.00657417,-5.12E-05,0,3.97E-05,0,-3.36E-05,0,0
95,95,95,95,95,95,95,95,95,-0.004045629,0.004045629,-2.89E-05,0,2.30E-05,0,-2.02E-05,0,0


==> figures/PSDcompare.csv <==
0.00E+00,0.00E+00,0.00E+00,0.00E+00,0,0,0,0,0,0,-5.408141977,-10.80008453,3.001681024,-2.035514506,0.655306493,-0.23523902,1.992146494,2.926643993,-8.442246244,-3.315955692
1.254128804,1.254128804,1.254128804,1.254128804,1.254128804,1.254128804,1.254128804,1.254128804,1.254128804,1.254128804,-7.546247416,-0.156274955,-7.167806167,-0.882930975,-5.767957547,-0.74444935,2.577622531,-10.20714555,2.678026441,2.048012436
2.508257608,2.508257608,2.508257608,2.508257608,2.508257608,2.508257608,2.508257608,2.508257608,2.508257608,2.508257608,-14.75417488,-1.171687329,-12.63787027,-6.629737846,-5.279759944,-7.39676364,-27.28400021,-13.31548174,-14.42256611,-1.906662934
3.762386411,3.762386411,3.762386411,3.762386411,3.762386411,3.762386411,3.762386411,3.762386411,3.762386411,3.762386411,-4.146709179,-7.973353502,-15.43731881,-19.08796592,-13.23890643,-12.97783248,-3.048501765,-6.94624918,-10.80585549,-5.01100858
5.016515215,5.016515215,5.016515215,5.016515215,5.016515215,5.016515215,5.016515215,5.016515215,5.016515215,5.016515215,-11.21759996,-10.91403316,-15.17732413,-12.74935564,-15.15512015,-7.90712041,-17.61574222,-13.00492567,-7.994243841,-7.5170017
6.270644019,6.270644019,6.270644019,6.270644019,6.270644019,6.270644019,6.270644019,6.270644019,6.270644019,6.270644019,-18.0741156,-10.73332353,-17.38160205,-16.86114962,-11.9016107,-15.16594301,-18.44831512,-16.54892244,-12.56436618,-9.599170864
7.524772823,7.524772823,7.524772823,7.524772823,7.524772823,7.524772823,7.524772823,7.524772823,7.524772823,7.524772823,-37.39589054,-23.86293304,-24.41690786,-20.5482891,-30.43295384,-20.38093211,-18.90801401,-11.46017963,-32.08187734,-11.28084703
8.778901627,8.778901627,8.778901627,8.778901627,8.778901627,8.778901627,8.778901627,8.778901627,8.778901627,8.778901627,-27.09691178,-12.14298646,-16.50046273,-35.7295935,-21.32513591,-20.31603296,-14.33153475,-26.73678543,-10.71342701,-12.66151204
10.03303043,10.03303043,10.03303043,10.03303043,10.03303043,10.03303043,10.03303043,10.03303043,10.03303043,10.03303043,-14.29195713,-12.02645184,-25.83343356,-18.45513999,-13.54049284,-28.88228411,-18.52630193,-18.34504755,-23.48105027,-13.83537332
11.28715923,11.28715923,11.28715923,11.28715923,11.28715923,11.28715923,11.28715923,11.28715923,11.28715923,11.28715923,-24.86758255,-35.6593303,-38.01038346,-15.84839302,-19.86159202,-21.53087972,-26.17241062,-40.1152105,-18.45518324,-14.86113247
12.54128804,12.54128804,12.54128804,12.54128804,12.54128804,12.54128804,12.54128804,12.54128804,12.54128804,12.54128804,-19.51396455,-23.48758562,-20.566244,-16.73754431,-16.36983786,-15.77230757,-24.98458338,-14.50243097,-21.21807718,-15.77525911
13.79541684,13.79541684,13.79541684,13.79541684,13.79541684,13.79541684,13.79541684,13.79541684,13.79541684,13.79541684,-37.18514919,-23.57885608,-21.9690214,-22.34086688,-21.34079844,-23.05185013,-32.81048526,-24.06307217,-29.67604799,-16.60060277
15.04954565,15.04954565,15.04954565,15.04954565,15.04954565,15.04954565,15.04954565,15.04954565,15.04954565,15.04954565,-28.02005026,-21.04331641,-22.06285521,-23.86173651,-27.01859222,-21.14686416,-26.06833187,-24.70630233,-25.36860272,-17.35312407
16.30367445,16.30367445,16.30367445,16.30367445,16.30367445,16.30367445,16.30367445,16.30367445,16.30367445,16.30367445,-24.12876724,-21.09454837,-24.83759349,-40.29985105,-25.7537255,-26.35854397,-28.57515105,-31.98750978,-23.41141077,-18.04467081
17.55780325,17.55780325,17.55780325,17.55780325,17.55780325,17.55780325,17.55780325,17.55780325,17.55780325,17.55780325,-20.49731445,-21.90279359,-24.09485409,-24.59560046,-23.27705554,-32.26741233,-33.39823158,-24.50922614,-18.13216824,-18.68486177
18.81193206,18.81193206,18.81193206,18.81193206,18.81193206,18.81193206,18.81193206,18.81193206,18.81193206,18.81193206,-24.93631071,-37.2332482,-30.32048735,-25.189529,-26.49599138,-25.51868156,-22.7326414,-26.90879033,-32.39292974,-19.28085017
20.06606086,20.06606086,20.06606086,20.06606086,20.06606086,20.06606086,20.06606086,20.06606086,20.06606086,20.06606086,-24.26447057,-25.58270893,-26.5070004,-31.67527013,-20.58885833,-21.31482401,-29.5389902,-24.79709672,-28.70454272,-19.83804886
21.32018967,21.32018967,21.32018967,21.32018967,21.32018967,21.32018967,21.32018967,21.32018967,21.32018967,21.32018967,-41.67654857,-22.45504619,-29.64736857,-23.91199854,-24.93915239,-35.05111986,-37.99404273,-31.43689763,-27.34001708,-20.36141567
22.57431847,22.57431847,22.57431847,22.57431847,22.57431847,22.57431847,22.57431847,22.57431847,22.57431847,22.57431847,-28.49152475,-27.45379659,-25.46005966,-25.5938348,-27.60077181,-31.43184352,-34.23440501,-28.39774064,-28.43984661,-20.85487896
23.82844727,23.82844727,23.82844727,23.82844727,23.82844727,23.82844727,23.82844727,23.82844727,23.82844727,23.82844727,-21.56509122,-28.26317297,-24.19292372,-29.47774266,-30.24151681,-53.59220303,-29.64815238,-28.69927741,-51.95558719,-21.32139693
25.08257608,25.08257608,25.08257608,25.08257608,25.08257608,25.08257608,25.08257608,25.08257608,25.08257608,25.08257608,-31.5901108,-25.73225699,-30.7731497,-25.29659237,-26.19160272,-25.69834344,-31.75485223,-31.13943918,-30.96834411,-21.76369742
26.33670488,26.33670488,26.33670488,26.33670488,26.33670488,26.33670488,26.33670488,26.33670488,26.33670488,26.33670488,-29.79548991,-30.97494983,-27.6597502,-26.85075986,-30.70302299,-46.77771788,-25.53105247,-27.16452709,-26.53322505,-22.1841747
27.59083368,27.59083368,27.59083368,27.59083368,27.59083368,27.59083368,27.59083368,27.59083368,27.59083368,27.59083368,-42.10804974,-29.87628323,-26.15169227,-28.21061302,-32.00660476,-32.27647429,-31.52920852,-36.37112582,-43.57540608,-22.58523009
28.84496249,28.84496249,28.84496249,28.84496249,28.84496249,28.84496249,28.84496249,28.84496249,28.84496249,28.84496249,-28.65116632,-35.18978684,-29.84315424,-27.53070201,-33.85611167,-36.78909746,-25.92630658,-30.87478093,-40.7525375,-22.96825336
30.09909129,30.09909129,30.09909129,30.09909129,30.09909129,30.09909129,30.09909129,30.09909129,30.09909129,30.09909129,-35.98626568,-29.4096272,-31.640828,-32.87314468,-33.98301108,-30.53370542,-37.17435862,-35.44056114,-30.97240063,-23.33468988
31.3532201,31.3532201,31.3532201,31.3532201,31.3532201,31.3532201,31.3532201,31.3532201,31.3532201,31.3532201,-32.81818203,-30.33116607,-47.9956093,-31.48589714,-32.8040154,-37.58853635,-34.63903147,-26.8690418,-30.47552869,-23.68588783
32.6073489,32.6073489,32.6073489,32.6073489,32.6073489,32.6073489,32.6073489,32.6073489,32.6073489,32.6073489,-36.49670419,-31.3604184,-34.91674604,-34.28211025,-38.42247843,-29.08701957,-36.80507734,-30.70233174,-42.72901387,-24.02325803
33.8614777,33.8614777,33.8614777,33.8614777,33.8614777,33.8614777,33.8614777,33.8614777,33.8614777,33.8614777,-32.25760869,-27.78973861,-32.18247022,-27.96462721,-28.86579861,-48.81408254,-32.42003296,-36.11844604,-32.79220987,-24.34769128
35.11560651,35.11560651,35.11560651,35.11560651,35.11560651,35.11560651,35.11560651,35.11560651,35.11560651,35.11560651,-42.10436087,-30.14614098,-32.1103237,-34.06171476,-30.17076628,-42.36449715,-35.60912584,-38.24392835,-31.49065935,-24.66008753
36.36973531,36.36973531,36.36973531,36.36973531,36.36973531,36.36973531,36.36973531,36.36973531,36.36973531,36.36973531,-38.06798404,-28.05974389,-32.61043352,-49.46294262,-42.96396484,-37.8015322,-42.26499439,-29.85401592,-48.88348764,-24.96140352
37.62386411,37.62386411,37.62386411,37.62386411,37.62386411,37.62386411,37.62386411,37.62386411,37.62386411,37.62386411,-37.00783975,-34.82634371,-36.80493315,-43.47322002,-44.82997039,-32.12875482,-32.13803417,-35.78815241,-33.84658597,-25.25223565
38.87799292,38.87799292,38.87799292,38.87799292,38.87799292,38.87799292,38.87799292,38.87799292,38.87799292,38.87799292,-29.59109177,-32.77769072,-34.29630183,-31.39211339,-36.69618276,-42.92084929,-42.80298477,-42.22691613,-34.01839828,-25.53333329
40.13212172,40.13212172,40.13212172,40.13212172,40.13212172,40.13212172,40.13212172,40.13212172,40.13212172,40.13212172,-39.33874421,-33.14302565,-39.63391915,-34.39757297,-42.08085216,-48.28900739,-34.10785545,-44.30354938,-36.09368342,-25.80528378
41.38625053,41.38625053,41.38625053,41.38625053,41.38625053,41.38625053,41.38625053,41.38625053,41.38625053,41.38625053,-47.51966364,-31.67488968,-51.4691482,-31.95346204,-42.77738236,-39.43073854,-37.65862412,-33.28792693,-43.4787088,-26.06863847
42.64037933,42.64037933,42.64037933,42.64037933,42.64037933,42.64037933,42.64037933,42.64037933,42.64037933,42.64037933,-39.46009664,-33.42223441,-49.2289051,-38.76397638,-29.68379119,-32.47926128,-33.74055665,-34.76901321,-35.98298327,-26.32399839
43.89450813,43.89450813,43.89450813,43.89450813,43.89450813,43.89450813,43.89450813,43.89450813,43.89450813,43.89450813,-37.96014357,-29.856,-38.99289004,-37.01670614,-33.23070957,-45.07066475,-39.48707986,-41.37916649,-37.55384168,-26.57171566
45.14863694,45.14863694,45.14863694,45.14863694,45.14863694,45.14863694,45.14863694,45.14863694,45.14863694,45.14863694,-36.5200993,-31.78977543,-39.53886027,-33.87578711,-36.70310311,-41.2689467,-36.02260463,-35.72479783,-31.3041706,-26.81221219
46.40276574,46.40276574,46.40276574,46.40276574,46.40276574,46.40276574,46.40276574,46.40276574,46.40276574,46.40276574,-42.4637135,-35.4625295,-49.70152922,-38.32771125,-41.80468972,-46.42555946,-43.44133793,-38.26773891,-36.71634453,-27.04586995
47.65689455,47.65689455,47.65689455,47.65689455,47.65689455,47.65689455,47.65689455,47.65689455,47.65689455,47.65689455,-48.65863903,-34.97056157,-49.4449031,-35.95054435,-38.43860732,-47.63216696,-39.65944488,-39.16156308,-38.7763125,-27.27311219
48.91102335,48.91102335,48.91102335,48.91102335,48.91102335,48.91102335,48.91102335,48.91102335,48.91102335,48.91102335,-52.61823197,-31.88791614,-61.4541308,-38.48765066,-48.82100876,-56.74494626,-40.78547879,-40.91659341,-39.33987765,-27.49428283
50.16515215,50.16515215,50.16515215,50.16515215,50.16515215,50.16515215,50.16515215,50.16515215,50.16515215,50.16515215,-42.52085831,-32.47188009,-39.92485471,-35.18660512,-45.20772271,-39.67987655,-40.30105347,-48.61882187,-40.13428396,-27.70956947
51.41928096,51.41928096,51.41928096,51.41928096,51.41928096,51.41928096,51.41928096,51.41928096,51.41928096,51.41928096,-53.32826476,-34.52516827,-50.03306647,-51.91042277,-37.96878866,-47.98912894,-39.22765134,-40.06739471,-35.68895682,-27.91930808
52.67340976,52.67340976,52.67340976,52.67340976,52.67340976,52.67340976,52.67340976,52.67340976,52.67340976,52.67340976,-45.25368493,-37.88790196,-49.45173867,-44.02693455,-40.30103768,-45.98569994,-44.43913056,-39.2398769,-41.47384376,-28.12376878
53.92753856,53.92753856,53.92753856,53.92753856,53.92753856,53.92753856,53.92753856,53.92753856,53.92753856,53.92753856,-50.09575361,-37.63445061,-44.37097745,-40.17814884,-42.72790802,-46.73681209,-40.47650747,-42.16475493,-35.16537877,-28.32326811
55.18166737,55.18166737,55.18166737,55.18166737,55.18166737,55.18166737,55.18166737,55.18166737,55.18166737,55.18166737,-57.91610602,-35.23360853,-53.49089204,-40.15327872,-41.49404432,-49.00191174,-40.52073432,-46.55823866,-41.69957673,-28.51793788
56.43579617,56.43579617,56.43579617,56.43579617,56.43579617,56.43579617,56.43579617,56.43579617,56.43579617,56.43579617,-52.37556776,-37.09859211,-57.18964614,-40.05228038,-44.91326707,-51.19799415,-43.48224177,-40.82747596,-43.75114358,-28.70790788
57.68992498,57.68992498,57.68992498,57.68992498,57.68992498,57.68992498,57.68992498,57.68992498,57.68992498,57.68992498,-58.56850583,-36.2429564,-52.04567841,-43.45282588,-41.6109806,-44.30831522,-41.52942989,-42.40397436,-41.52969775,-28.89347938
58.94405378,58.94405378,58.94405378,58.94405378,58.94405378,58.94405378,58.94405378,58.94405378,58.94405378,58.94405378,-56.69517762,-36.62181262,-52.69339347,-41.87683255,-42.92565286,-47.62451253,-45.65505858,-45.21141427,-42.9502032,-29.07496685
60.19818258,60.19818258,60.19818258,60.19818258,60.19818258,60.19818258,60.19818258,60.19818258,60.19818258,60.19818258,-57.0657235,-36.46629167,-52.20777456,-41.50558858,-42.2054166,-50.09835064,-42.89655554,-44.64596427,-41.72925969,-29.25232491
61.45231139,61.45231139,61.45231139,61.45231139,61.45231139,61.45231139,61.45231139,61.45231139,61.45231139,61.45231139,-58.18526296,-36.42563514,-51.66313163,-43.18411369,-42.90195113,-48.83790422,-43.63172947,-45.03609633,-42.19989333,-29.42577616
62.70644019,62.70644019,62.70644019,62.70644019,62.70644019,62.70644019,62.70644019,62.70644019,62.70644019,62.70644019,-57.32962349,-36.86463775,-51.54053684,-42.89428755,-43.00624536,-50.38726143,-43.81451126,-45.15477777,-43.01863133,-29.59551946
63.960569,63.960569,63.960569,63.960569,63.960569,63.960569,63.960569,63.960569,63.960569,63.960569,-56.56164456,-37.20688035,-51.39770203,-42.8132238,-43.12858226,-51.63909668,-43.93295595,-45.30226489,-43.67122069,-29.7617107
65.2146978,65.2146978,65.2146978,65.2146978,65.2146978,65.2146978,65.2146978,65.2146978,65.2146978,65.2146978,-56.40894444,-37.01870213,-51.0528289,-44.34233584,-43.53899497,-49.99685933,-44.48625296,-45.63240378,-43.8558131,-29.92438335
66.4688266,66.4688266,66.4688266,66.4688266,66.4688266,66.4688266,66.4688266,66.4688266,66.4688266,66.4688266,-50.10717912,-37.00218697,-50.88383991,-43.54940791,-43.01705787,-52.64243376,-42.3889023,-44.96163103,-42.75182299,-30.08371113
67.72295541,67.72295541,67.72295541,67.72295541,67.72295541,67.72295541,67.72295541,67.72295541,67.72295541,67.72295541,-52.66407888,-37.29472969,-50.67474689,-42.69109271,-43.80284291,-51.26455108,-46.65625148,-48.05296019,-43.25006181,-30.23990885
68.97708421,68.97708421,68.97708421,68.97708421,68.97708421,68.97708421,68.97708421,68.97708421,68.97708421,68.97708421,-60.61754765,-36.90429753,-49.92604487,-45.6648859,-41.98533967,-47.68739804,-44.26124769,-48.88397403,-42.69700777,-30.39302555
70.23121301,70.23121301,70.23121301,70.23121301,70.23121301,70.23121301,70.23121301,70.23121301,70.23121301,70.23121301,-59.16093718,-38.26461856,-52.14530025,-44.57308493,-44.5781594,-49.68087249,-46.53540146,-42.76163062,-45.63846419,-30.54309467
71.48534182,71.48534182,71.48534182,71.48534182,71.48534182,71.48534182,71.48534182,71.48534182,71.48534182,71.48534182,-62.88521332,-36.6220816,-52.25624113,-44.29087092,-43.37705275,-50.0690759,-43.89434552,-48.25534395,-57.62795441,-30.69023617
72.73947062,72.73947062,72.73947062,72.73947062,72.73947062,72.73947062,72.73947062,72.73947062,72.73947062,72.73947062,-46.66812253,-36.84077812,-51.70281678,-42.06360145,-42.19469187,-51.53345602,-43.42051736,-48.36336328,-43.14183223,-30.83467078
73.99359943,73.99359943,73.99359943,73.99359943,73.99359943,73.99359943,73.99359943,73.99359943,73.99359943,73.99359943,-55.56931101,-39.98867962,-53.33373663,-41.34543379,-45.52493582,-47.69926396,-48.12159943,-47.2071953,-48.82498389,-30.9764278
75.24772823,75.24772823,75.24772823,75.24772823,75.24772823,75.24772823,75.24772823,75.24772823,75.24772823,75.24772823,-51.37554823,-40.89270828,-54.58327376,-48.24904889,-40.87860695,-44.89481144,-45.43806677,-40.632197,-42.66248331,-31.11550682
76.50185703,76.50185703,76.50185703,76.50185703,76.50185703,76.50185703,76.50185703,76.50185703,76.50185703,76.50185703,-59.71133958,-40.12715408,-46.07788034,-44.43833983,-42.96152876,-46.82931013,-45.80436272,-48.05815527,-44.60266322,-31.25204066
77.75598584,77.75598584,77.75598584,77.75598584,77.75598584,77.75598584,77.75598584,77.75598584,77.75598584,77.75598584,-53.98499398,-37.79788811,-46.457731,-46.93876559,-47.1123138,-45.82334651,-45.43489796,-48.24113759,-44.30764302,-31.38620257
79.01011464,79.01011464,79.01011464,79.01011464,79.01011464,79.01011464,79.01011464,79.01011464,79.01011464,79.01011464,-50.51903166,-38.07381745,-48.35309355,-45.71000563,-44.4428345,-50.18525397,-44.93676987,-50.99130085,-44.63888484,-31.51797505
80.26424345,80.26424345,80.26424345,80.26424345,80.26424345,80.26424345,80.26424345,80.26424345,80.26424345,80.26424345,-46.84483219,-39.66911475,-49.86782676,-47.07150196,-45.41764462,-65.87634683,-50.54836578,-47.97007657,-43.61062144,-31.6474075
81.51837225,81.51837225,81.51837225,81.51837225,81.51837225,81.51837225,81.51837225,81.51837225,81.51837225,81.51837225,-50.96909507,-41.84971807,-58.59017957,-43.32871919,-54.98065147,-47.36710477,-42.82405638,-45.15981572,-44.21900009,-31.77461739
82.77250105,82.77250105,82.77250105,82.77250105,82.77250105,82.77250105,82.77250105,82.77250105,82.77250105,82.77250105,-46.79129472,-38.45755688,-46.44303041,-44.66358528,-45.39270121,-47.80286085,-53.35320414,-46.96882242,-44.36102372,-31.89963514
84.02662986,84.02662986,84.02662986,84.02662986,84.02662986,84.02662986,84.02662986,84.02662986,84.02662986,84.02662986,-71.13182119,-38.35670766,-48.56640307,-44.57080105,-41.52336344,-52.95549709,-46.51136804,-54.54405616,-42.74252309,-32.02256565
85.28075866,85.28075866,85.28075866,85.28075866,85.28075866,85.28075866,85.28075866,85.28075866,85.28075866,85.28075866,-50.2237597,-39.16403644,-45.65622556,-43.13502753,-43.26418544,-48.62104567,-48.07289609,-43.99032517,-44.56481992,-32.14347693
86.53488746,86.53488746,86.53488746,86.53488746,86.53488746,86.53488746,86.53488746,86.53488746,86.53488746,86.53488746,-44.13354413,-39.38711067,-45.09595822,-46.35346192,-44.91076518,-55.10601778,-43.87124056,-44.88556604,-47.64484071,-32.26234929
87.78901627,87.78901627,87.78901627,87.78901627,87.78901627,87.78901627,87.78901627,87.78901627,87.78901627,87.78901627,-52.12319383,-38.77962071,-52.84682961,-41.00358346,-42.33814688,-46.66930515,-47.60404794,-47.73452454,-44.7105089,-32.37928391
89.04314507,89.04314507,89.04314507,89.04314507,89.04314507,89.04314507,89.04314507,89.04314507,89.04314507,89.04314507,-48.48037991,-41.67572954,-48.33895478,-42.23238785,-45.2638044,-56.25369934,-41.46243204,-47.23430586,-41.83236858,-32.49434547
90.29727388,90.29727388,90.29727388,90.29727388,90.29727388,90.29727388,90.29727388,90.29727388,90.29727388,90.29727388,-62.52675084,-40.01144524,-44.90882749,-44.04656878,-51.84368151,-48.08441684,-45.64136905,-46.72078952,-50.55125619,-32.60756395
91.55140268,91.55140268,91.55140268,91.55140268,91.55140268,91.55140268,91.55140268,91.55140268,91.55140268,91.55140268,-47.5869424,-41.2065403,-49.81023912,-45.51310382,-50.37456852,-51.31485166,-42.19254191,-45.42774945,-46.44978349,-32.71896997
92.80553148,92.80553148,92.80553148,92.80553148,92.80553148,92.80553148,92.80553148,92.80553148,92.80553148,92.80553148,-55.76034647,-39.34481053,-49.23978148,-44.91796546,-44.54330811,-52.62323179,-48.08796338,-50.30568365,-43.31616257,-32.82863883
94.05966029,94.05966029,94.05966029,94.05966029,94.05966029,94.05966029,94.05966029,94.05966029,94.05966029,94.05966029,-51.27369774,-39.80895414,-65.35938638,-44.84175505,-45.16912036,-49.89985238,-47.0599172,-43.39443454,-44.53133883,-32.93664902
95.31378909,95.31378909,95.31378909,95.31378909,95.31378909,95.31378909,95.31378909,95.31378909,95.31378909,95.31378909,-53.63127965,-40.04230899,-55.48646551,-45.4691052,-46.18112635,-45.06212249,-47.50244212,-44.28793127,-47.36138539,-33.0429493
96.56791789,96.56791789,96.56791789,96.56791789,96.56791789,96.56791789,96.56791789,96.56791789,96.56791789,96.56791789,-50.9743267,-38.71865609,-49.34411821,-42.53329931,-42.25585013,-59.69822332,-49.39457402,-48.65035933,-43.79994838,-33.1476019
97.8220467,97.8220467,97.8220467,97.8220467,97.8220467,97.8220467,97.8220467,97.8220467,97.8220467,97.8220467,-55.61006191,-39.93123879,-51.68553804,-47.13071091,-43.66419934,-56.53618289,-46.58613886,-47.35985465,-43.57873652,-33.25065482
99.0761755,99.0761755,99.0761755,99.0761755,99.0761755,99.0761755,99.0761755,99.0761755,99.0761755,99.0761755,-58.40937938,-39.07594074,-48.33833751,-51.12756256,-50.60724878,-49.63314871,-52.7530453,-43.7786936,-51.38077881,-33.35224664
100.3303043,100.3303043,100.3303043,100.3303043,100.3303043,100.3303043,100.3303043,100.3303043,100.3303043,100.3303043,-51.31104253,-41.87586712,-52.18176431,-48.86478241,-51.8139553,-47.53263356,-43.76335845,-47.67193577,-44.36458604,-33.45236907
101.5844331,101.5844331,101.5844331,101.5844331,101.5844331,101.5844331,101.5844331,101.5844331,101.5844331,101.5844331,-45.49473888,-40.74254258,-52.95407858,-42.79931616,-46.22756738,-52.8035206,-48.43166843,-50.85387626,-44.36494561,-33.55085458
102.8385619,102.8385619,102.8385619,102.8385619,102.8385619,102.8385619,102.8385619,102.8385619,102.8385619,102.8385619,-55.64367946,-40.88070904,-64.27672042,-45.35452421,-48.33376564,-56.83325845,-44.70616231,-49.67737692,-46.13345664,-33.64791198
104.0926907,104.0926907,104.0926907,104.0926907,104.0926907,104.0926907,104.0926907,104.0926907,104.0926907,104.0926907,-59.15528683,-40.65147559,-59.87467996,-43.62473728,-48.0124197,-50.31594946,-46.59894624,-44.51810314,-47.96370222,-33.7437098
105.3468195,105.3468195,105.3468195,105.3468195,105.3468195,105.3468195,105.3468195,105.3468195,105.3468195,105.3468195,-57.46865714,-40.81951992,-63.13470752,-46.64089853,-41.72232916,-46.21375599,-44.71845225,-46.5502389,-45.14140767,-33.83808354
106.6009483,106.6009483,106.6009483,106.6009483,106.6009483,106.6009483,106.6009483,106.6009483,106.6009483,106.6009483,-51.17422152,-39.24883099,-50.19142163,-46.05266043,-44.2430049,-66.63628635,-49.5215918,-49.75821871,-45.65525724,-33.9309652
107.8550771,107.8550771,107.8550771,107.8550771,107.8550771,107.8550771,107.8550771,107.8550771,107.8550771,107.8550771,-50.85060634,-40.71681738,-52.61121437,-44.10563667,-47.21333172,-51.9717706,-45.69229058,-46.30621154,-42.85522234,-34.02259806
109.1092059,109.1092059,109.1092059,109.1092059,109.1092059,109.1092059,109.1092059,109.1092059,109.1092059,109.1092059,-56.53724635,-42.09993688,-71.72945239,-46.49047486,-48.95541697,-58.56220317,-49.4403114,-47.74624915,-46.09193771,-34.11304231
110.3633347,110.3633347,110.3633347,110.3633347,110.3633347,110.3633347,110.3633347,110.3633347,110.3633347,110.3633347,-60.96977982,-41.58284239,-66.34855155,-45.38691825,-47.14287359,-73.50335317,-47.74769127,-48.69917383,-46.79015326,-34.20217579
111.6174635,111.6174635,111.6174635,111.6174635,111.6174635,111.6174635,111.6174635,111.6174635,111.6174635,111.6174635,-61.25280561,-40.14287839,-59.95226965,-46.93713291,-51.11052772,-58.34541949,-48.05650214,-49.77760059,-46.76657493,-34.28989542
112.8715923,112.8715923,112.8715923,112.8715923,112.8715923,112.8715923,112.8715923,112.8715923,112.8715923,112.8715923,-55.205705,-40.64286787,-50.25908505,-45.06559596,-50.31903036,-51.42439258,-47.93166723,-58.0807238,-47.14433447,-34.37654527
114.1257211,114.1257211,114.1257211,114.1257211,114.1257211,114.1257211,114.1257211,114.1257211,114.1257211,114.1257211,-69.52299782,-41.79951545,-56.77531475,-52.2483753,-46.18969871,-54.90480835,-47.3791339,-47.65382492,-44.66314989,-34.46207195
115.37985,115.37985,115.37985,115.37985,115.37985,115.37985,115.37985,115.37985,115.37985,115.37985,-61.52348492,-43.38795634,-56.5318768,-48.67365956,-48.25962483,-53.35341824,-50.07468851,-47.81396343,-47.82171585,-34.54634333
116.6339788,116.6339788,116.6339788,116.6339788,116.6339788,116.6339788,116.6339788,116.6339788,116.6339788,116.6339788,-58.41141895,-42.78875488,-53.99172005,-46.96362951,-48.44103197,-54.33986148,-48.07299181,-49.55842889,-44.36153727,-34.62932666
117.8881076,117.8881076,117.8881076,117.8881076,117.8881076,117.8881076,117.8881076,117.8881076,117.8881076,117.8881076,-63.86359471,-41.66954974,-58.75673049,-47.133718,-47.93827837,-55.28302209,-47.87491547,-51.92940937,-48.58728127,-34.71136512
119.1422364,119.1422364,119.1422364,119.1422364,119.1422364,119.1422364,119.1422364,119.1422364,119.1422364,119.1422364,-61.65341692,-42.59997895,-59.60719839,-47.18918423,-49.4577707,-56.00525421,-49.40977841,-48.30888271,-49.2628866,-34.79241436
120.3963652,120.3963652,120.3963652,120.3963652,120.3963652,120.3963652,120.3963652,120.3963652,120.3963652,120.3963652,-74.5362232,-42.14124758,-57.57956863,-48.87050508,-47.8541941,-52.51513695,-48.39295692,-49.55516061,-48.01943492,-34.87211764
121.650494,121.650494,121.650494,121.650494,121.650494,121.650494,121.650494,121.650494,121.650494,121.650494,-69.10648423,-42.32036869,-57.66782706,-47.94361104,-48.54501767,-54.57852438,-50.53381447,-51.05922455,-48.52049771,-34.95073471
122.9046228,122.9046228,122.9046228,122.9046228,122.9046228,122.9046228,122.9046228,122.9046228,122.9046228,122.9046228,-62.2898158,-42.23442687,-57.41845252,-47.82262769,-48.19632671,-55.87756765,-48.87509896,-50.51819479,-47.86909611,-35.02852352
124.1587516,124.1587516,124.1587516,124.1587516,124.1587516,124.1587516,124.1587516,124.1587516,124.1587516,124.1587516,-63.25169335,-42.21770226,-57.16830092,-48.69924693,-48.55853016,-55.10645709,-49.33545982,-50.70361849,-48.18853863,-35.10527512
125.4128804,125.4128804,125.4128804,125.4128804,125.4128804,125.4128804,125.4128804,125.4128804,125.4128804,125.4128804,-62.90439681,-42.45181578,-57.12398126,-48.47923938,-48.59211061,-55.9820287,-49.39996046,-50.74129234,-48.60869897,-35.18083289
126.6670092,126.6670092,126.6670092,126.6670092,126.6670092,126.6670092,126.6670092,126.6670092,126.6670092,126.6670092,-62.54164059,-42.59760377,-57.05793416,-48.46045663,-48.64964073,-56.497178,-49.46207251,-50.81109961,-48.89190722,-35.25548501
127.921138,127.921138,127.921138,127.921138,127.921138,127.921138,127.921138,127.921138,127.921138,127.921138,-62.36970038,-42.47959831,-56.88634953,-49.2076693,-48.84715437,-55.65928413,-49.68745147,-50.97660525,-48.89232984,-35.32917699
129.1752668,129.1752668,129.1752668,129.1752668,129.1752668,129.1752668,129.1752668,129.1752668,129.1752668,129.1752668,-58.60515248,-42.46990373,-56.83741539,-48.7072166,-48.53508424,-56.99442197,-48.67113294,-50.72914106,-48.33056973,-35.40203314
130.4293956,130.4293956,130.4293956,130.4293956,130.4293956,130.4293956,130.4293956,130.4293956,130.4293956,130.4293956,-61.21624137,-42.63038856,-56.82466004,-48.33456142,-48.95233291,-56.68284028,-50.94283561,-52.27938814,-48.77585275,-35.47372249
131.6835244,131.6835244,131.6835244,131.6835244,131.6835244,131.6835244,131.6835244,131.6835244,131.6835244,131.6835244,-68.44593575,-42.43240694,-56.42002137,-49.90955316,-47.96103577,-53.89949654,-49.59191359,-52.22761115,-48.47031704,-35.54445223
132.9376532,132.9376532,132.9376532,132.9376532,132.9376532,132.9376532,132.9376532,132.9376532,132.9376532,132.9376532,-64.38894583,-43.15718378,-57.98677962,-49.16548418,-49.47649765,-55.41627365,-50.81150576,-49.16075059,-50.19522363,-35.61463159
134.191782,134.191782,134.191782,134.191782,134.191782,134.191782,134.191782,134.191782,134.191782,134.191782,-65.83664313,-42.23427669,-59.11118186,-48.90410218,-48.71304259,-55.73784228,-49.45825132,-52.45867377,-53.87903457,-35.68368718
135.4459108,135.4459108,135.4459108,135.4459108,135.4459108,135.4459108,135.4459108,135.4459108,135.4459108,135.4459108,-55.46146232,-42.58038437,-57.12350232,-47.73250286,-48.37554203,-56.12111228,-49.12258551,-52.46119312,-48.08703399,-35.75164341
136.7000396,136.7000396,136.7000396,136.7000396,136.7000396,136.7000396,136.7000396,136.7000396,136.7000396,136.7000396,-64.66202596,-44.33105424,-58.07465442,-47.67545819,-50.06629442,-53.89361927,-51.69770191,-51.14587797,-51.15200422,-35.81903979
137.9541684,137.9541684,137.9541684,137.9541684,137.9541684,137.9541684,137.9541684,137.9541684,137.9541684,137.9541684,-62.23851031,-44.57412644,-60.56080348,-52.75684358,-47.12178358,-52.7375607,-50.10967711,-47.54552121,-47.79130222,-35.8855717
139.2082972,139.2082972,139.2082972,139.2082972,139.2082972,139.2082972,139.2082972,139.2082972,139.2082972,139.2082972,-64.16752446,-43.96831299,-52.62021606,-49.23195101,-48.82349616,-53.30521251,-50.25458956,-53.23939713,-49.06183941,-35.95113032
140.462426,140.462426,140.462426,140.462426,140.462426,140.462426,140.462426,140.462426,140.462426,140.462426,-61.3720735,-42.65291846,-53.63223339,-50.67896056,-51.38322368,-53.11450492,-50.17368041,-52.92199252,-49.01433301,-36.01585133
141.7165548,141.7165548,141.7165548,141.7165548,141.7165548,141.7165548,141.7165548,141.7165548,141.7165548,141.7165548,-59.1594067,-43.01325532,-55.56198423,-49.58907469,-49.5596519,-57.1869703,-49.85795976,-53.63508142,-49.42492958,-36.07971689
142.9706836,142.9706836,142.9706836,142.9706836,142.9706836,142.9706836,142.9706836,142.9706836,142.9706836,142.9706836,-56.3375283,-44.1016454,-58.09587644,-50.63916645,-50.73087376,-63.83986095,-52.65242184,-52.4355523,-49.63995619,-36.14306356
144.2248124,144.2248124,144.2248124,144.2248124,144.2248124,144.2248124,144.2248124,144.2248124,144.2248124,144.2248124,-59.67431138,-44.81945205,-61.40202871,-48.16810707,-54.25290725,-54.15481483,-48.5543059,-50.26793694,-48.33680858,-36.20539537
145.4789412,145.4789412,145.4789412,145.4789412,145.4789412,145.4789412,145.4789412,145.4789412,145.4789412,145.4789412,-54.39400348,-42.87039621,-52.76700417,-49.01378277,-50.71173341,-59.13642201,-54.13426571,-52.34058186,-48.68895836,-36.26675763
146.73307,146.73307,146.73307,146.73307,146.73307,146.73307,146.73307,146.73307,146.73307,146.73307,-77.14203788,-43.06457441,-54.87721329,-49.57834236,-46.6836143,-56.23336282,-50.23594793,-54.31760345,-47.71442822,-36.32767595
147.9871989,147.9871989,147.9871989,147.9871989,147.9871989,147.9871989,147.9871989,147.9871989,147.9871989,147.9871989,-58.17035176,-43.45878336,-52.82151096,-48.11100399,-48.35678598,-54.05202383,-51.16396562,-48.99046916,-49.25193126,-36.38778424
149.2413277,149.2413277,149.2413277,149.2413277,149.2413277,149.2413277,149.2413277,149.2413277,149.2413277,149.2413277,-53.44069347,-43.59822724,-53.10430931,-49.94526116,-49.51880783,-58.42916121,-48.62121734,-50.15821943,-50.55711355,-36.44695266
150.4954565,150.4954565,150.4954565,150.4954565,150.4954565,150.4954565,150.4954565,150.4954565,150.4954565,150.4954565,-58.07582915,-43.31986795,-62.20702361,-46.29819934,-47.83273061,-54.10909647,-51.17179993,-52.41279168,-48.82981319,-36.50543322
151.7495853,151.7495853,151.7495853,151.7495853,151.7495853,151.7495853,151.7495853,151.7495853,151.7495853,151.7495853,-55.27353488,-45.08881316,-56.16736673,-47.63524096,-50.28682756,-57.95675176,-46.97247308,-52.62991012,-47.10400292,-36.56342964
153.0037141,153.0037141,153.0037141,153.0037141,153.0037141,153.0037141,153.0037141,153.0037141,153.0037141,153.0037141,-68.12573435,-43.85543189,-52.10844058,-49.33826769,-54.54674961,-53.5405682,-50.35965811,-50.63574119,-52.43990227,-36.62045843
154.2578429,154.2578429,154.2578429,154.2578429,154.2578429,154.2578429,154.2578429,154.2578429,154.2578429,154.2578429,-55.2378277,-44.48137679,-58.37419766,-50.72226209,-52.29562464,-56.49229084,-48.00702187,-50.31749279,-49.6532438,-36.67667974
155.5119717,155.5119717,155.5119717,155.5119717,155.5119717,155.5119717,155.5119717,155.5119717,155.5119717,155.5119717,-64.01076583,-43.30053652,-56.09500051,-49.0557319,-48.57934901,-61.5935199,-52.13929004,-53.44826111,-47.84601697,-36.73245221
156.7661005,156.7661005,156.7661005,156.7661005,156.7661005,156.7661005,156.7661005,156.7661005,156.7661005,156.7661005,-58.91022474,-43.67843453,-72.03112267,-49.27172772,-49.4001162,-54.00891646,-51.30338511,-49.06448205,-49.16755546,-36.78750784
158.0202293,158.0202293,158.0202293,158.0202293,158.0202293,158.0202293,158.0202293,158.0202293,158.0202293,158.0202293,-60.43308024,-43.77774258,-66.28357939,-49.49792894,-49.76924208,-51.29062746,-51.50187432,-49.25861928,-50.33956161,-36.84172241
159.2743581,159.2743581,159.2743581,159.2743581,159.2743581,159.2743581,159.2743581,159.2743581,159.2743581,159.2743581,-59.77869462,-42.98024827,-56.37043605,-47.87187152,-47.3479926,-62.0329244,-53.5362564,-52.61235706,-48.06579795,-36.89538489
160.5284869,160.5284869,160.5284869,160.5284869,160.5284869,160.5284869,160.5284869,160.5284869,160.5284869,160.5284869,-60.3238492,-43.89133769,-61.80494555,-51.22803568,-48.91633819,-59.24219963,-50.37106303,-51.14190523,-48.27061144,-36.94825376
161.7826157,161.7826157,161.7826157,161.7826157,161.7826157,161.7826157,161.7826157,161.7826157,161.7826157,161.7826157,-69.38163116,-43.3809077,-54.48436756,-52.54233805,-53.58772878,-54.24121012,-53.52220457,-49.12910491,-52.88806943,-37.00053585
163.0367445,163.0367445,163.0367445,163.0367445,163.0367445,163.0367445,163.0367445,163.0367445,163.0367445,163.0367445,-56.84921823,-45.1901076,-58.35572784,-50.89152836,-53.33807554,-53.83503293,-48.19326329,-52.10285417,-48.38599664,-37.05225562
164.2908733,164.2908733,164.2908733,164.2908733,164.2908733,164.2908733,164.2908733,164.2908733,164.2908733,164.2908733,-52.75169411,-44.26895576,-64.16330343,-47.22066054,-49.86997871,-56.80801065,-51.47086734,-53.78657089,-48.57617121,-37.10332003
165.5450021,165.5450021,165.5450021,165.5450021,165.5450021,165.5450021,165.5450021,165.5450021,165.5450021,165.5450021,-62.30975378,-44.35633593,-67.95529788,-49.4306339,-51.20412681,-59.3881777,-48.97581747,-52.44563474,-50.02655404,-37.15347925
166.7991309,166.7991309,166.7991309,166.7991309,166.7991309,166.7991309,166.7991309,166.7991309,166.7991309,166.7991309,-63.50643303,-44.25300059,-60.25159435,-48.18565928,-50.65558857,-54.7254876,-50.46089635,-49.12016951,-50.78281237,-37.20316818
168.0532597,168.0532597,168.0532597,168.0532597,168.0532597,168.0532597,168.0532597,168.0532597,168.0532597,168.0532597,-68.37915348,-44.20327087,-61.55775578,-50.15783485,-46.63648501,-52.27454496,-49.28758999,-51.30260768,-48.89507902,-37.25245475
169.3073885,169.3073885,169.3073885,169.3073885,169.3073885,169.3073885,169.3073885,169.3073885,169.3073885,169.3073885,-56.72689139,-43.23438061,-54.73746951,-49.7115102,-48.9387915,-70.92851992,-52.97769337,-53.15602595,-49.24902112,-37.30099496
170.5615173,170.5615173,170.5615173,170.5615173,170.5615173,170.5615173,170.5615173,170.5615173,170.5615173,170.5615173,-57.62549388,-44.48815851,-58.09611575,-48.37287744,-51.47427159,-56.39691814,-49.77372302,-50.66165008,-47.61573702,-37.34868061
171.8156461,171.8156461,171.8156461,171.8156461,171.8156461,171.8156461,171.8156461,171.8156461,171.8156461,171.8156461,-62.57976754,-45.24051689,-67.14145781,-50.17082364,-52.13659136,-62.40180721,-52.52833646,-51.85437357,-49.99522795,-37.39592421
173.0697749,173.0697749,173.0697749,173.0697749,173.0697749,173.0697749,173.0697749,173.0697749,173.0697749,173.0697749,-65.2753747,-44.7190433,-64.01210357,-49.43389204,-50.84537026,-66.08572688,-51.23199017,-52.73090639,-50.2893323,-37.44266723
174.3239037,174.3239037,174.3239037,174.3239037,174.3239037,174.3239037,174.3239037,174.3239037,174.3239037,174.3239037,-64.87640256,-43.77981372,-60.25018178,-50.59721608,-53.35641644,-59.46477983,-51.40241657,-53.4894617,-50.15280504,-37.48890786
175.5780325,175.5780325,175.5780325,175.5780325,175.5780325,175.5780325,175.5780325,175.5780325,175.5780325,175.5780325,-61.18661479,-44.29872294,-54.66138926,-49.33305029,-52.49182351,-55.96403318,-51.34398075,-57.60276329,-50.33830386,-37.5343442
176.8321613,176.8321613,176.8321613,176.8321613,176.8321613,176.8321613,176.8321613,176.8321613,176.8321613,176.8321613,-76.82692921,-45.16930826,-60.04055737,-54.0763889,-49.72236406,-57.6127875,-51.01750885,-51.01594851,-48.61969047,-37.57917349
178.0862901,178.0862901,178.0862901,178.0862901,178.0862901,178.0862901,178.0862901,178.0862901,178.0862901,178.0862901,-72.4880985,-46.13319394,-59.69751451,-51.24006575,-51.49973061,-56.63634542,-52.87622782,-51.59777907,-50.97578907,-37.62350226
179.3404189,179.3404189,179.3404189,179.3404189,179.3404189,179.3404189,179.3404189,179.3404189,179.3404189,179.3404189,-61.84875165,-45.47598974,-58.12983988,-50.1271308,-51.28019971,-57.63363017,-51.36876992,-52.97551768,-48.50256478,-37.66739637
180.5945478,180.5945478,180.5945478,180.5945478,180.5945478,180.5945478,180.5945478,180.5945478,180.5945478,180.5945478,-66.78729166,-44.71755603,-61.46206813,-50.38522503,-50.99211877,-58.19402489,-51.23922681,-54.4391488,-51.92597347,-37.71070562
181.8486766,181.8486766,181.8486766,181.8486766,181.8486766,181.8486766,181.8486766,181.8486766,181.8486766,181.8486766,-65.69286176,-45.38834485,-61.64550631,-50.50742924,-51.98419212,-58.48970654,-52.34543369,-51.72294574,-52.04384445,-37.75328664
183.1028054,183.1028054,183.1028054,183.1028054,183.1028054,183.1028054,183.1028054,183.1028054,183.1028054,183.1028054,-75.07577837,-45.02197696,-60.20745017,-51.65138602,-50.82069084,-56.15215684,-51.60624809,-52.90232739,-51.03503704,-37.79536025
184.3569342,184.3569342,184.3569342,184.3569342,184.3569342,184.3569342,184.3569342,184.3569342,184.3569342,184.3569342,-70.19552958,-45.14520525,-60.24093503,-50.88628596,-51.35117179,-57.85981409,-53.08281834,-53.92423286,-51.31226599,-37.83698389
185.611063,185.611063,185.611063,185.611063,185.611063,185.611063,185.611063,185.611063,185.611063,185.611063,-64.77146016,-45.07228339,-60.06459053,-50.85575662,-51.10109286,-58.73845677,-51.76715032,-53.39344178,-50.83545415,-37.87811656
186.8651918,186.8651918,186.8651918,186.8651918,186.8651918,186.8651918,186.8651918,186.8651918,186.8651918,186.8651918,-65.82751872,-45.06561609,-59.90683185,-51.474254,-51.36647816,-58.11787085,-52.15521521,-53.51573698,-51.11139664,-37.91863839
188.1193206,188.1193206,188.1193206,188.1193206,188.1193206,188.1193206,188.1193206,188.1193206,188.1193206,188.1193206,-65.6630728,-45.23181646,-59.89594241,-51.2548038,-51.36941226,-58.77454764,-52.17752245,-53.51926967,-51.39399547,-37.95851219
189.3734494,189.3734494,189.3734494,189.3734494,189.3734494,189.3734494,189.3734494,189.3734494,189.3734494,189.3734494,-65.46716649,-45.30610639,-59.86048931,-51.25092787,-51.4005879,-59.03273726,-52.21198004,-53.5573462,-51.53965193,-37.99799122
190.6275782,190.6275782,190.6275782,190.6275782,190.6275782,190.6275782,190.6275782,190.6275782,190.6275782,190.6275782,-65.33070856,-45.20184894,-59.75741641,-51.73871953,-51.51719442,-58.41572563,-52.33234687,-53.66112663,-51.47118924,-38.03699043
191.881707,191.881707,191.881707,191.881707,191.881707,191.881707,191.881707,191.881707,191.881707,191.881707,-62.72787027,-45.19698626,-59.76255956,-51.31174389,-51.27554728,-59.32218915,-51.6744846,-53.52459102,-51.08133479,-38.07548309
193.1358358,193.1358358,193.1358358,193.1358358,193.1358358,193.1358358,193.1358358,193.1358358,193.1358358,193.1358358,-65.52658558,-45.31069901,-59.81054251,-51.10529347,-51.56559538,-59.00689986,-53.30172963,-54.55898751,-51.47366256,-38.11334657
194.3899646,194.3899646,194.3899646,194.3899646,194.3899646,194.3899646,194.3899646,194.3899646,194.3899646,194.3899646,-71.51273941,-45.17838625,-59.5810731,-52.20669983,-50.87252226,-56.84635269,-52.23053375,-54.25230946,-51.27550433,-38.15072274
195.6440934,195.6440934,195.6440934,195.6440934,195.6440934,195.6440934,195.6440934,195.6440934,195.6440934,195.6440934,-66.99069903,-45.68624037,-60.89013161,-51.52982651,-52.02313648,-58.22909236,-53.08655838,-52.18246853,-52.57168433,-38.18762728
196.8982222,196.8982222,196.8982222,196.8982222,196.8982222,196.8982222,196.8982222,196.8982222,196.8982222,196.8982222,-67.68948907,-45.00753051,-61.8366571,-51.29835279,-51.38496511,-58.4434753,-52.08519442,-54.74164307,-54.49677927,-38.22405479
198.152351,198.152351,198.152351,198.152351,198.152351,198.152351,198.152351,198.152351,198.152351,198.152351,-59.94916743,-45.40702165,-59.7039237,-50.52524325,-51.29642214,-58.49383422,-51.89419578,-54.49562341,-50.48668965,-38.26005503
199.4064798,199.4064798,199.4064798,199.4064798,199.4064798,199.4064798,199.4064798,199.4064798,199.4064798,199.4064798,-69.93503644,-46.64804607,-60.49743334,-50.77412435,-52.35885068,-56.88152322,-53.74066347,-53.28336009,-52.72506219,-38.29550377
200.6606086,200.6606086,200.6606086,200.6606086,200.6606086,200.6606086,200.6606086,200.6606086,200.6606086,200.6606086,-68.65080956,-46.60787364,-62.16176284,-54.60033182,-50.14923501,-56.46526908,-52.43968823,-50.913389,-50.26679761,-38.33045254
201.9147374,201.9147374,201.9147374,201.9147374,201.9147374,201.9147374,201.9147374,201.9147374,201.9147374,201.9147374,-66.12897855,-46.0209598,-55.78858343,-51.50635785,-51.76928668,-56.50823171,-52.55221481,-55.82937683,-51.36226514,-38.36484213
203.1688662,203.1688662,203.1688662,203.1688662,203.1688662,203.1688662,203.1688662,203.1688662,203.1688662,203.1688662,-64.90423005,-45.08360479,-57.33172353,-52.55929087,-53.61997938,-56.86139417,-52.53267232,-55.11098114,-51.35569084,-38.39884248
204.422995,204.422995,204.422995,204.422995,204.422995,204.422995,204.422995,204.422995,204.422995,204.422995,-63.63989062,-45.50031602,-59.36570812,-51.61617617,-52.07619907,-60.78875937,-52.32435966,-55.24811234,-51.7053651,-38.43243467
205.6771238,205.6771238,205.6771238,205.6771238,205.6771238,205.6771238,205.6771238,205.6771238,205.6771238,205.6771238,-61.58069877,-46.33455508,-62.14691017,-52.38223511,-53.16502676,-64.49771131,-54.2161391,-54.37053403,-51.9954229,-38.46556232
206.9312526,206.9312526,206.9312526,206.9312526,206.9312526,206.9312526,206.9312526,206.9312526,206.9312526,206.9312526,-63.21190604,-46.57847916,-62.40565459,-50.48679837,-54.95876676,-57.45766194,-51.27521183,-52.7099449,-50.40571185,-38.49813845
208.1853814,208.1853814,208.1853814,208.1853814,208.1853814,208.1853814,208.1853814,208.1853814,208.1853814,208.1853814,-58.21167263,-45.10625588,-55.90736035,-51.23574608,-52.49893237,-65.82157332,-55.22402588,-54.63820482,-50.86448162,-38.53018187
209.4395102,209.4395102,209.4395102,209.4395102,209.4395102,209.4395102,209.4395102,209.4395102,209.4395102,209.4395102,-79.68530555,-45.4141882,-58.24853935,-51.79939846,-49.17219989,-57.68704791,-52.14964266,-55.16392198,-50.2034157,-38.56183174
210.693639,210.693639,210.693639,210.693639,210.693639,210.693639,210.693639,210.693639,210.693639,210.693639,-62.41362111,-45.68134787,-56.70684026,-50.45644577,-50.94662042,-56.673431,-52.85450587,-51.42818687,-51.5876504,-38.59306728
211.9477678,211.9477678,211.9477678,211.9477678,211.9477678,211.9477678,211.9477678,211.9477678,211.9477678,211.9477678,-59.00185401,-45.78737899,-57.72143739,-51.73544331,-51.87792189,-60.32497679,-50.9780944,-52.80897033,-52.25577187,-38.62390485
213.2018967,213.2018967,213.2018967,213.2018967,213.2018967,213.2018967,213.2018967,213.2018967,213.2018967,213.2018967,-60.13384192,-45.63020348,-68.45107674,-48.92932494,-50.6086386,-57.62135608,-53.00474026,-54.68099379,-50.88256554,-38.6542522
214.4560255,214.4560255,214.4560255,214.4560255,214.4560255,214.4560255,214.4560255,214.4560255,214.4560255,214.4560255,-58.68656699,-46.92524224,-60.09015607,-50.43475287,-52.88225487,-59.09977878,-49.72413114,-54.75522183,-49.73800283,-38.68408163
215.7101543,215.7101543,215.7101543,215.7101543,215.7101543,215.7101543,215.7101543,215.7101543,215.7101543,215.7101543,-70.81738099,-45.826059,-55.88888883,-52.01710252,-55.76667121,-56.2166078,-52.82531807,-52.58439043,-53.8646025,-38.71345702
216.9642831,216.9642831,216.9642831,216.9642831,216.9642831,216.9642831,216.9642831,216.9642831,216.9642831,216.9642831,-59.43454964,-46.25468944,-63.50374938,-52.99604089,-53.34459566,-59.14519515,-50.94687447,-52.72070735,-51.36462056,-38.74243986
218.2184119,218.2184119,218.2184119,218.2184119,218.2184119,218.2184119,218.2184119,218.2184119,218.2184119,218.2184119,-68.03283492,-45.32976226,-59.60431434,-51.08842093,-50.58306759,-64.34192084,-54.30805402,-55.01433112,-50.12689229,-38.77103306
219.4725407,219.4725407,219.4725407,219.4725407,219.4725407,219.4725407,219.4725407,219.4725407,219.4725407,219.4725407,-62.91895971,-45.69567408,-75.80884921,-51.45068649,-51.52376671,-55.92912176,-53.43227781,-51.69572627,-51.45285594,-38.79918122
220.7266695,220.7266695,220.7266695,220.7266695,220.7266695,220.7266695,220.7266695,220.7266695,220.7266695,220.7266695,-63.77240299,-45.74081706,-73.85905577,-51.54368925,-51.67749405,-54.51583681,-53.53161804,-51.72204357,-51.98540428,-38.8268854
221.9807983,221.9807983,221.9807983,221.9807983,221.9807983,221.9807983,221.9807983,221.9807983,221.9807983,221.9807983,-65.11078026,-45.16848757,-59.86859475,-50.51329077,-49.948083,-63.60887966,-55.12131238,-54.61331554,-50.23087746,-38.85410732
223.2349271,223.2349271,223.2349271,223.2349271,223.2349271,223.2349271,223.2349271,223.2349271,223.2349271,223.2349271,-62.28379568,-45.96889602,-67.48493586,-53.19048493,-51.68017674,-60.50113922,-52.16255747,-53.09546526,-50.68990508,-38.88088973
224.4890559,224.4890559,224.4890559,224.4890559,224.4890559,224.4890559,224.4890559,224.4890559,224.4890559,224.4890559,-73.78362661,-45.59021046,-57.31072315,-53.55767119,-55.28588944,-56.54584581,-54.34283431,-51.83371564,-54.09051651,-38.90728699
225.7431847,225.7431847,225.7431847,225.7431847,225.7431847,225.7431847,225.7431847,225.7431847,225.7431847,225.7431847,-59.51161753,-46.98031297,-61.26988831,-52.05049941,-54.35950121,-57.10935962,-50.3558819,-54.35910868,-50.3793587,-38.93333273
226.9973135,226.9973135,226.9973135,226.9973135,226.9973135,226.9973135,226.9973135,226.9973135,226.9973135,226.9973135,-56.93125539,-46.09944451,-75.5966538,-49.403078,-51.65035278,-58.80045461,-53.15137828,-55.32907418,-50.74896097,-38.95893002
228.2514423,228.2514423,228.2514423,228.2514423,228.2514423,228.2514423,228.2514423,228.2514423,228.2514423,228.2514423,-64.64014646,-46.17257009,-64.73179693,-51.50012909,-52.7234291,-60.80836947,-51.14426669,-53.92448575,-52.0358764,-38.98407195
229.5055711,229.5055711,229.5055711,229.5055711,229.5055711,229.5055711,229.5055711,229.5055711,229.5055711,229.5055711,-65.33814645,-46.09262887,-60.53805117,-50.4689822,-52.07845163,-56.96384375,-52.51550931,-51.46696298,-52.3224733,-39.00876092
230.7596999,230.7596999,230.7596999,230.7596999,230.7596999,230.7596999,230.7596999,230.7596999,230.7596999,230.7596999,-77.64201769,-45.96988041,-61.54768339,-52.01713071,-49.12393586,-55.59377461,-51.6670847,-53.79519068,-50.79269339,-39.03310439
232.0138287,232.0138287,232.0138287,232.0138287,232.0138287,232.0138287,232.0138287,232.0138287,232.0138287,232.0138287,-59.43031845,-45.28739344,-56.93727963,-51.58610055,-51.4528708,-70.5571934,-54.77118115,-54.94063455,-51.13318114,-39.05705874
233.2679575,233.2679575,233.2679575,233.2679575,233.2679575,233.2679575,233.2679575,233.2679575,233.2679575,233.2679575,-61.47407911,-46.45924291,-60.90557643,-50.56011488,-53.73115274,-58.56172417,-51.84003183,-52.87361427,-50.04765554,-39.08056095
234.5220863,234.5220863,234.5220863,234.5220863,234.5220863,234.5220863,234.5220863,234.5220863,234.5220863,234.5220863,-65.20281001,-46.89872937,-66.31740178,-52.14345647,-53.8039577,-64.13380727,-54.22282089,-54.02601913,-52.02390954,-39.10367856
235.7762151,235.7762151,235.7762151,235.7762151,235.7762151,235.7762151,235.7762151,235.7762151,235.7762151,235.7762151,-66.91357124,-46.34892297,-63.51716399,-51.54061022,-52.71715714,-64.93825683,-53.00991706,-54.84333379,-52.10891052,-39.12640038
237.0303439,237.0303439,237.0303439,237.0303439,237.0303439,237.0303439,237.0303439,237.0303439,237.0303439,237.0303439,-66.62296891,-45.64623167,-60.64364591,-52.52370713,-54.62016472,-60.07260353,-53.14233946,-55.38585512,-51.91533482,-39.14870088
238.2844727,238.2844727,238.2844727,238.2844727,238.2844727,238.2844727,238.2844727,238.2844727,238.2844727,238.2844727,-64.49526203,-46.20923577,-56.8217654,-51.53216314,-53.60622922,-57.96868636,-53.10904291,-57.90960444,-52.00542071,-39.170586
239.5386015,239.5386015,239.5386015,239.5386015,239.5386015,239.5386015,239.5386015,239.5386015,239.5386015,239.5386015,-77.42470928,-46.93993348,-61.8302999,-55.23047149,-51.45381579,-58.86132041,-52.89529197,-52.64736354,-50.65591781,-39.1921085
240.7927303,240.7927303,240.7927303,240.7927303,240.7927303,240.7927303,240.7927303,240.7927303,240.7927303,240.7927303,-79.03873252,-47.57680592,-61.3221297,-52.54226718,-53.11911537,-58.25682348,-54.37384106,-53.54951791,-52.70117083,-39.21325356
242.0468591,242.0468591,242.0468591,242.0468591,242.0468591,242.0468591,242.0468591,242.0468591,242.0468591,242.0468591,-63.30207922,-46.85225452,-60.20562414,-51.72576093,-52.72220771,-59.29459049,-53.01377133,-54.77191661,-50.6600269,-39.23398415
243.3009879,243.3009879,243.3009879,243.3009879,243.3009879,243.3009879,243.3009879,243.3009879,243.3009879,243.3009879,-68.3097812,-46.25790924,-62.88673933,-52.06255422,-52.54175262,-59.66766165,-52.95781879,-55.76401804,-53.7744812,-39.25428472
244.5551167,244.5551167,244.5551167,244.5551167,244.5551167,244.5551167,244.5551167,244.5551167,244.5551167,244.5551167,-67.69278621,-46.82926755,-62.72201211,-52.22136903,-53.30473871,-59.76520215,-53.88509554,-53.43413232,-53.50726917,-39.27427611
245.8092456,245.8092456,245.8092456,245.8092456,245.8092456,245.8092456,245.8092456,245.8092456,245.8092456,245.8092456,-74.63607674,-46.48486275,-61.48787436,-53.11412594,-52.30616049,-57.96083907,-53.24371111,-54.65357528,-52.55447759,-39.29386166
247.0633744,247.0633744,247.0633744,247.0633744,247.0633744,247.0633744,247.0633744,247.0633744,247.0633744,247.0633744,-70.09476892,-46.58659059,-61.52854758,-52.38241396,-52.78930449,-59.57302696,-54.41866611,-55.42011751,-52.7441651,-39.31302492
248.3175032,248.3175032,248.3175032,248.3175032,248.3175032,248.3175032,248.3175032,248.3175032,248.3175032,248.3175032,-65.85749922,-46.51430443,-61.39153981,-52.40520891,-52.5731514,-60.23049578,-53.21374513,-54.85419218,-52.34141528,-39.33179146
249.571632,249.571632,249.571632,249.571632,249.571632,249.571632,249.571632,249.571632,249.571632,249.571632,-67.10092251,-46.51219251,-61.28331651,-52.90376895,-52.79838735,-59.64655605,-53.59301218,-54.949645,-52.60727655,-39.35022396
250.8257608,250.8257608,250.8257608,250.8257608,250.8257608,250.8257608,250.8257608,250.8257608,250.8257608,250.8257608,-67.04345448,-46.64510702,-61.29653391,-52.66069578,-52.77830743,-60.20772833,-53.58686994,-54.92913595,-52.81556503,-39.36830502
252.0798896,252.0798896,252.0798896,252.0798896,252.0798896,252.0798896,252.0798896,252.0798896,252.0798896,252.0798896,-66.95487461,-46.67765635,-61.28052862,-52.6604442,-52.79242978,-60.31990437,-53.60259615,-54.94646821,-52.87969196,-39.38594068
253.3340184,253.3340184,253.3340184,253.3340184,253.3340184,253.3340184,253.3340184,253.3340184,253.3340184,253.3340184,-66.87094801,-46.57255265,-61.21653362,-53.02102562,-52.8651974,-59.78081039,-53.67019722,-55.01494798,-52.76532241,-39.40317924
254.5881472,254.5881472,254.5881472,254.5881472,254.5881472,254.5881472,254.5881472,254.5881472,254.5881472,254.5881472,-64.9275557,-46.57027819,-61.2577803,-52.60636984,-52.6503149,-60.49011613,-53.17647478,-54.91737701,-52.45199798,-39.42012536
255.842276,255.842276,255.842276,255.842276,255.842276,255.842276,255.842276,255.842276,255.842276,255.842276,-68.01667543,-46.66098614,-61.33928727,-52.48369488,-52.88468695,-60.08694617,-54.517804,-55.70208572,-52.82188413,-39.43665312
257.0964048,257.0964048,257.0964048,257.0964048,257.0964048,257.0964048,257.0964048,257.0964048,257.0964048,257.0964048,-73.16822463,-46.55576369,-61.20762386,-53.36356485,-52.32930842,-58.26323277,-53.52068254,-55.24315974,-52.66432001,-39.45278542
258.3505336,258.3505336,258.3505336,258.3505336,258.3505336,258.3505336,258.3505336,258.3505336,258.3505336,258.3505336,-68.23448667,-46.96294455,-62.40405653,-52.6730796,-53.32777602,-59.66086765,-54.21618649,-53.64293267,-53.75217317,-39.46859477
259.6046624,259.6046624,259.6046624,259.6046624,259.6046624,259.6046624,259.6046624,259.6046624,259.6046624,259.6046624,-68.67752998,-46.38634691,-63.08545774,-52.46595238,-52.71392609,-59.78150377,-53.33710347,-55.90750849,-54.88372062,-39.48403007
260.8587912,260.8587912,260.8587912,260.8587912,260.8587912,260.8587912,260.8587912,260.8587912,260.8587912,260.8587912,-62.38211023,-46.8312017,-60.88908785,-51.90313976,-52.74077639,-59.66249222,-53.2459558,-55.44557631,-51.54862474,-39.49910482
262.11292,262.11292,262.11292,262.11292,262.11292,262.11292,262.11292,262.11292,262.11292,262.11292,-73.7739516,-47.8113002,-61.67876414,-52.34978417,-53.48574762,-58.35879302,-54.76234878,-54.28577466,-53.48096772,-39.51375145
263.3670488,263.3670488,263.3670488,263.3670488,263.3670488,263.3670488,263.3670488,263.3670488,263.3670488,263.3670488,-72.86236869,-47.57662141,-62.77917326,-55.50345175,-51.63316556,-58.3603337,-53.5259776,-52.59684471,-51.39069511,-39.52805956
264.6211776,264.6211776,264.6211776,264.6211776,264.6211776,264.6211776,264.6211776,264.6211776,264.6211776,264.6211776,-66.73327405,-46.97106891,-57.29761866,-52.4950089,-53.30246763,-58.1147715,-53.64654022,-57.23816771,-52.46802502,-39.5420577
265.8753064,265.8753064,265.8753064,265.8753064,265.8753064,265.8753064,265.8753064,265.8753064,265.8753064,265.8753064,-66.63548315,-46.22541654,-59.39871086,-53.39793598,-54.75778868,-58.93631832,-53.65045342,-56.10168239,-52.45738622,-39.5556434
267.1294352,267.1294352,267.1294352,267.1294352,267.1294352,267.1294352,267.1294352,267.1294352,267.1294352,267.1294352,-66.05997152,-46.70526269,-61.593613,-52.50892817,-53.25934899,-62.89077357,-53.49662818,-55.95001737,-52.7483388,-39.56881301
268.383564,268.383564,268.383564,268.383564,268.383564,268.383564,268.383564,268.383564,268.383564,268.383564,-64.51108007,-47.39597137,-64.37842195,-53.13379078,-54.28479621,-64.95607221,-54.97479391,-55.15459183,-52.94040978,-39.58171356
269.6376928,269.6376928,269.6376928,269.6376928,269.6376928,269.6376928,269.6376928,269.6376928,269.6376928,269.6376928,-64.1888011,-47.3785977,-62.73279443,-51.49908269,-55.24398752,-59.02143744,-52.51197043,-53.78225973,-51.27065479,-39.59424364
270.8918216,270.8918216,270.8918216,270.8918216,270.8918216,270.8918216,270.8918216,270.8918216,270.8918216,270.8918216,-60.04463062,-46.11638397,-57.41841165,-52.26424547,-53.05965872,-69.11012073,-55.74915088,-55.63094275,-51.8592393,-39.60638051
272.1459504,272.1459504,272.1459504,272.1459504,272.1459504,272.1459504,272.1459504,272.1459504,272.1459504,272.1459504,-82.75107641,-46.51786488,-60.18731611,-52.76842178,-50.2394801,-58.02723087,-52.93449849,-55.47136046,-51.37129116,-39.6181536
273.4000792,273.4000792,273.4000792,273.4000792,273.4000792,273.4000792,273.4000792,273.4000792,273.4000792,273.4000792,-64.72440536,-46.72404579,-58.96793225,-51.46588508,-52.23319851,-57.83565049,-53.58187124,-52.48869889,-52.70688704,-39.62958078
274.654208,274.654208,274.654208,274.654208,274.654208,274.654208,274.654208,274.654208,274.654208,274.654208,-62.51063913,-46.81252418,-60.72600815,-52.50956402,-53.03527973,-61.25465726,-52.02869448,-54.11246451,-53.01388412,-39.64069793
275.9083368,275.9083368,275.9083368,275.9083368,275.9083368,275.9083368,275.9083368,275.9083368,275.9083368,275.9083368,-60.39026138,-46.71017147,-74.43686172,-50.1415693,-51.96483323,-59.21129908,-53.85124828,-55.75111857,-51.76970357,-39.65143125
277.1624656,277.1624656,277.1624656,277.1624656,277.1624656,277.1624656,277.1624656,277.1624656,277.1624656,277.1624656,-60.28523092,-47.76350954,-61.94764411,-51.88277988,-54.21764235,-59.3933983,-51.01086149,-55.55167025,-50.97159897,-39.66176995
278.4165944,278.4165944,278.4165944,278.4165944,278.4165944,278.4165944,278.4165944,278.4165944,278.4165944,278.4165944,-72.55213831,-46.66950054,-57.78997913,-53.38848273,-56.27543756,-57.41626077,-54.1169059,-53.34271087,-54.58706169,-39.67178659
279.6707233,279.6707233,279.6707233,279.6707233,279.6707233,279.6707233,279.6707233,279.6707233,279.6707233,279.6707233,-61.73894522,-47.01935709,-66.83568507,-53.96933431,-53.62813712,-60.48433287,-52.39519442,-53.81003466,-52.04932654,-39.68145565
280.9248521,280.9248521,280.9248521,280.9248521,280.9248521,280.9248521,280.9248521,280.9248521,280.9248521,280.9248521,-69.24863336,-46.20752199,-61.21178939,-51.90493063,-51.37512956,-64.85375258,-55.399006,-55.67154714,-51.14116837,-39.69075528
282.1789809,282.1789809,282.1789809,282.1789809,282.1789809,282.1789809,282.1789809,282.1789809,282.1789809,282.1789809,-64.8181138,-46.59970011,-78.09368155,-52.41249819,-52.47485223,-56.56522433,-54.38290055,-52.80129439,-52.51425419,-39.69971664
283.4331097,283.4331097,283.4331097,283.4331097,283.4331097,283.4331097,283.4331097,283.4331097,283.4331097,283.4331097,-65.0927144,-46.61296362,-78.07366365,-52.43857534,-52.51817333,-56.12467135,-54.41385845,-52.80009127,-52.67143682,-39.70831675
284.6872385,284.6872385,284.6872385,284.6872385,284.6872385,284.6872385,284.6872385,284.6872385,284.6872385,284.6872385,-68.2007141,-46.15778795,-61.31687807,-51.73097669,-51.17731999,-64.53495759,-55.66065789,-55.55080609,-51.17233562,-39.71657355
285.9413673,285.9413673,285.9413673,285.9413673,285.9413673,285.9413673,285.9413673,285.9413673,285.9413673,285.9413673,-62.65867637,-46.93253087,-68.60194359,-54.02316343,-53.12007011,-60.89678866,-52.77334259,-53.92021078,-51.84422801,-39.72449272
287.1954961,287.1954961,287.1954961,287.1954961,287.1954961,287.1954961,287.1954961,287.1954961,287.1954961,287.1954961,-73.71990127,-46.59729335,-58.26361361,-53.8553821,-56.12923848,-57.51454093,-54.5770553,-53.11271938,-54.65661022,-39.73208206
288.4496249,288.4496249,288.4496249,288.4496249,288.4496249,288.4496249,288.4496249,288.4496249,288.4496249,288.4496249,-60.5433664,-47.78120505,-62.32426543,-52.3784372,-54.66613017,-58.79190381,-51.2083244,-55.41633991,-51.16869913,-39.73929035
289.7037537,289.7037537,289.7037537,289.7037537,289.7037537,289.7037537,289.7037537,289.7037537,289.7037537,289.7037537,-59.33294993,-46.8540005,-87.71862678,-50.28943221,-52.2884512,-59.54699851,-53.89701661,-55.94583899,-51.72839848,-39.74612634
290.9578825,290.9578825,290.9578825,290.9578825,290.9578825,290.9578825,290.9578825,290.9578825,290.9578825,290.9578825,-64.43373758,-46.93208577,-62.85269554,-52.44095445,-53.29640127,-61.40304085,-52.07861334,-54.45182216,-52.95188241,-39.75266388
292.2120113,292.2120113,292.2120113,292.2120113,292.2120113,292.2120113,292.2120113,292.2120113,292.2120113,292.2120113,-65.66095511,-46.85260271,-60.1646821,-51.46738887,-52.57919055,-57.91852038,-53.47928014,-52.49761023,-52.92946129,-39.75884608
293.4661401,293.4661401,293.4661401,293.4661401,293.4661401,293.4661401,293.4661401,293.4661401,293.4661401,293.4661401,-84.50786024,-46.68752868,-61.20118381,-52.82810399,-50.222034,-57.36960809,-52.78530544,-55.06583469,-51.5526676,-39.76468011
294.7202689,294.7202689,294.7202689,294.7202689,294.7202689,294.7202689,294.7202689,294.7202689,294.7202689,294.7202689,-60.42758854,-46.17244924,-57.74285277,-52.37224055,-52.72391299,-70.24816646,-55.62351972,-55.71233758,-51.94086289,-39.77013914
295.9743977,295.9743977,295.9743977,295.9743977,295.9743977,295.9743977,295.9743977,295.9743977,295.9743977,295.9743977,-63.55095847,-47.34779045,-62.29716731,-51.51861412,-54.88382271,-59.35866373,-52.68030635,-53.82876825,-51.16155199,-39.7752681
297.2285265,297.2285265,297.2285265,297.2285265,297.2285265,297.2285265,297.2285265,297.2285265,297.2285265,297.2285265,-65.70300772,-47.56949781,-65.61955804,-53.06082696,-54.47426337,-64.88417575,-54.98487794,-55.04395809,-52.93429953,-39.78008607
298.4826553,298.4826553,298.4826553,298.4826553,298.4826553,298.4826553,298.4826553,298.4826553,298.4826553,298.4826553,-67.09369324,-46.96622165,-62.86522382,-52.4860821,-53.45713547,-64.13812882,-53.70765164,-55.83133458,-52.86971694,-39.78453599
299.7367841,299.7367841,299.7367841,299.7367841,299.7367841,299.7367841,299.7367841,299.7367841,299.7367841,299.7367841,-67.16002897,-46.39903525,-60.41975101,-53.38835318,-55.06825698,-59.93004375,-53.83820684,-56.18685636,-52.62894862,-39.78862494
300.9909129,300.9909129,300.9909129,300.9909129,300.9909129,300.9909129,300.9909129,300.9909129,300.9909129,300.9909129,-66.21422985,-47.03246297,-57.61884725,-52.50109808,-53.86841773,-58.58350737,-53.81986644,-57.86744225,-52.66675673,-39.79240016
302.2450417,302.2450417,302.2450417,302.2450417,302.2450417,302.2450417,302.2450417,302.2450417,302.2450417,302.2450417,-75.69467488,-47.68356875,-62.67950189,-55.69736097,-52.03622851,-59.0921594,-53.66729531,-53.13063935,-51.50802481,-39.79582225
303.4991705,303.4991705,303.4991705,303.4991705,303.4991705,303.4991705,303.4991705,303.4991705,303.4991705,303.4991705,-77.16392442,-48.10103731,-61.93474818,-52.89246224,-53.7265944,-58.78399824,-54.9629018,-54.37354346,-53.48112536,-39.79888656
304.7532993,304.7532993,304.7532993,304.7532993,304.7532993,304.7532993,304.7532993,304.7532993,304.7532993,304.7532993,-63.4367398,-47.27645765,-61.04505176,-52.27391392,-53.1775028,-59.91578199,-53.59080388,-55.53448549,-51.5981914,-39.80163017
306.0074281,306.0074281,306.0074281,306.0074281,306.0074281,306.0074281,306.0074281,306.0074281,306.0074281,306.0074281,-68.88869197,-46.7733158,-63.39791475,-52.70488608,-53.07320923,-60.15932687,-53.60492099,-56.22630341,-54.68720599,-39.80404151
307.2615569,307.2615569,307.2615569,307.2615569,307.2615569,307.2615569,307.2615569,307.2615569,307.2615569,307.2615569,-68.45960508,-47.31907953,-62.96916949,-52.88937322,-53.72654025,-60.13450184,-54.46658104,-54.02537491,-54.04175664,-39.80604702
308.5156857,308.5156857,308.5156857,308.5156857,308.5156857,308.5156857,308.5156857,308.5156857,308.5156857,308.5156857,-74.10999405,-46.96037953,-61.79731471,-53.64795325,-52.77216572,-58.60610489,-53.83430166,-55.37491343,-53.05843377,-39.80775362
309.7698145,309.7698145,309.7698145,309.7698145,309.7698145,309.7698145,309.7698145,309.7698145,309.7698145,309.7698145,-69.42977266,-47.05707149,-61.87082336,-52.87788395,-53.26546974,-60.26168115,-54.86793513,-55.97254775,-53.2144059,-39.80916701
311.0239433,311.0239433,311.0239433,311.0239433,311.0239433,311.0239433,311.0239433,311.0239433,311.0239433,311.0239433,-65.89828047,-46.97886787,-61.76245102,-52.94637184,-53.05268438,-60.77484616,-53.6503554,-55.32743715,-52.84188575,-39.81016846
312.2780722,312.2780722,312.2780722,312.2780722,312.2780722,312.2780722,312.2780722,312.2780722,312.2780722,312.2780722,-67.42295861,-46.97921386,-61.68947251,-53.38446601,-53.26338282,-60.16104667,-54.06266841,-55.41499243,-53.11932049,-39.81082984
313.532201,313.532201,313.532201,313.532201,313.532201,313.532201,313.532201,313.532201,313.532201,313.532201,-70.45381305,-50.10398846,-64.73625451,-56.10741889,-56.23020312,-63.69735261,-57.03942445,-58.38238156,-56.28690702,-42.82150869

